Simulation of linear non-Hermitian boundary-value problems with quantum singular value transformation

We propose a quantum algorithm for simulating dissipative waves in inhomogeneous linear media as a boundary-value problem. Using the so-called quantum singular value transformation (QSVT), we construct a quantum circuit that models the propagation of electromagnetic waves in a one-dimensional system with outgoing boundary conditions. The corresponding measurement procedure is also discussed. Limitations of the QSVT algorithm are identified in connection with the large condition numbers that the dispersion matrices exhibit at weak dissipation.

==> data/AE_scan_k500_energy.dat <==
X    Y    Y_ERROR
1.0000000000e+01   1.5060000000e+02   3.9590000000e+01
1.2000000000e+01   1.5060000000e+02   9.4570000000e+00
1.4000000000e+01   1.4820000000e+02   2.3370000000e+00
1.6000000000e+01   1.4760000000e+02   5.8240000000e-01
1.8000000000e+01   1.4740000000e+02   1.4550000000e-01


==> data/AE_scan_k600_left_energy.dat <==
X    Y    Y_ERROR
1.0000000000e+01   5.4210000000e+01   3.7920000000e+01
1.2000000000e+01   5.4210000000e+01   8.8450000000e+00
1.4000000000e+01   5.2530000000e+01   2.1720000000e+00
1.6000000000e+01   5.2120000000e+01   5.4040000000e-01
1.8000000000e+01   5.2320000000e+01   1.3490000000e-01


==> data/AE_scan_k600_right_energy.dat <==
X    Y    Y_ERROR
1.0000000000e+01   3.0500000000e+01   3.7920000000e+01
1.2000000000e+01   3.5790000000e+01   8.8450000000e+00
1.4000000000e+01   3.5790000000e+01   2.1720000000e+00
1.6000000000e+01   3.5790000000e+01   5.4040000000e-01
1.8000000000e+01   3.5700000000e+01   1.3490000000e-01


==> data/ae_gauss_mu0.250_ny6.dat <==
X    Y
1.5625000000e-02   1.6728689227e-04
1.5587380677e-02   1.6783272758e-04
1.5474885003e-02   1.6948578108e-04
1.5288596373e-02   1.7229369097e-04
1.5030308848e-02   1.7633928585e-04
1.4702509878e-02   1.8174614899e-04
1.4308356346e-02   1.8868732038e-04
1.3851644167e-02   1.9739825188e-04
1.3336771728e-02   2.0819580228e-04
1.2768697533e-02   2.2150612984e-04
1.2152892445e-02   2.3790611198e-04
1.1495287006e-02   2.5818595979e-04
1.0802214315e-02   2.8344608319e-04
1.0080349041e-02   3.1525118658e-04
9.3366431408e-03   3.5588363068e-04
8.5782589088e-03   4.0877647511e-04
7.8125000000e-03   4.7928829931e-04
7.0467410912e-03   5.7616743635e-04
6.2883568592e-03   7.1450883774e-04
5.5446509589e-03   9.2223744514e-04
4.8227856846e-03   1.2559003507e-03
4.1297129935e-03   1.8449063346e-03
3.4721075545e-03   3.0424480586e-03
2.8563024675e-03   6.1238441613e-03
2.2882282720e-03   1.8975460501e-02
1.7733558331e-03   3.7902200194e-01
1.3166436539e-03   6.1278180252e-02
9.2249012228e-04   1.0862006526e-02
5.9469115226e-04   4.5427110118e-03
3.3640362709e-04   2.6341676212e-03
1.5011499685e-04   1.8592140894e-03
3.7619322873e-05   1.5253583041e-03
0.0000000000e+00   1.4300415928e-03
3.7619322873e-05   1.5253583041e-03
1.5011499685e-04   1.8592140894e-03
3.3640362709e-04   2.6341676212e-03
5.9469115226e-04   4.5427110118e-03
9.2249012228e-04   1.0862006526e-02
1.3166436539e-03   6.1278180252e-02
1.7733558331e-03   3.7902200194e-01
2.2882282720e-03   1.8975460501e-02
2.8563024675e-03   6.1238441613e-03
3.4721075545e-03   3.0424480586e-03
4.1297129935e-03   1.8449063346e-03
4.8227856846e-03   1.2559003507e-03
5.5446509589e-03   9.2223744514e-04
6.2883568592e-03   7.1450883774e-04
7.0467410912e-03   5.7616743635e-04
7.8125000000e-03   4.7928829931e-04
8.5782589088e-03   4.0877647511e-04
9.3366431408e-03   3.5588363068e-04
1.0080349041e-02   3.1525118658e-04
1.0802214315e-02   2.8344608319e-04
1.1495287006e-02   2.5818595979e-04
1.2152892445e-02   2.3790611198e-04
1.2768697533e-02   2.2150612984e-04
1.3336771728e-02   2.0819580228e-04
1.3851644167e-02   1.9739825188e-04
1.4308356346e-02   1.8868732038e-04
1.4702509878e-02   1.8174614899e-04
1.5030308848e-02   1.7633928585e-04
1.5288596373e-02   1.7229369097e-04
1.5474885003e-02   1.6948578108e-04
1.5587380677e-02   1.6783272758e-04


==> data/classical_k5_Ey_imag.dat <==
X    Y
7.9365079365e-03   4.2234541013e+00
2.3809523810e-02   7.7435688844e+00
3.9682539683e-02   1.0483278640e+01
5.5555555556e-02   1.2166472534e+01
7.1428571429e-02   1.2623516513e+01
8.7301587302e-02   1.1808349202e+01
1.0317460317e-01   9.8031240235e+00
1.1904761905e-01   6.8099296812e+00
1.3492063492e-01   3.1304234537e+00
1.5079365079e-01   -8.6457014628e-01
1.6666666667e-01   -4.7724314564e+00
1.8253968254e-01   -8.1993220982e+00
1.9841269841e-01   -1.0799876424e+01
2.1428571429e-01   -1.2312007829e+01
2.3015873016e-01   -1.2583322119e+01
2.4603174603e-01   -1.1586475954e+01
2.6190476190e-01   -9.4219325392e+00
2.7777777778e-01   -6.3078368405e+00
2.9365079365e-01   -2.5580307019e+00
3.0952380952e-01   1.4495764649e+00
3.2539682540e-01   5.3110937889e+00
3.4126984127e-01   8.6373534875e+00
3.5714285714e-01   1.1093131605e+01
3.7301587302e-01   1.2430932237e+01
3.8888888889e-01   1.2515930425e+01
4.0476190476e-01   1.1339559965e+01
4.2063492063e-01   9.0203767085e+00
4.3650793651e-01   5.7921103876e+00
4.5238095238e-01   1.9801090818e+00
4.6825396825e-01   -2.0314497026e+00
4.8412698413e-01   -5.8382768465e+00
5.0000000000e-01   -9.0567163013e+00
5.1587301587e-01   -1.1362410349e+01
5.3174603175e-01   -1.2522988715e+01
5.4761904762e-01   -1.2421487090e+01
5.6349206349e-01   -1.1068134914e+01
5.7936507937e-01   -8.5993244449e+00
5.9523809524e-01   -5.2638650017e+00
6.1111111111e-01   -1.3979077000e+00
6.2698412698e-01   2.6089322120e+00
6.4285714286e-01   6.3528411880e+00
6.5873015873e-01   9.4565041386e+00
6.7460317460e-01   1.1607130643e+01
6.9047619048e-01   1.2587978297e+01
7.0634920635e-01   1.2300196241e+01
7.2222222222e-01   1.0772787453e+01
7.3809523810e-01   8.1596858009e+00
7.5396825397e-01   4.7242424201e+00
7.6984126984e-01   8.1268491280e-01
7.8571428571e-01   -3.1807758359e+00
8.0158730159e-01   -6.8536746460e+00
8.1746031746e-01   -9.8358529072e+00
8.3333333333e-01   -1.1826763554e+01
8.4920634921e-01   -1.2625760514e+01
8.6507936508e-01   -1.2152320032e+01
8.8095238095e-01   -1.0454155940e+01
8.9682539683e-01   -7.7024110014e+00
9.1269841270e-01   -4.1744089705e+00
9.2857142857e-01   -2.2570560734e-01
9.4444444444e-01   3.7457446047e+00
9.6031746032e-01   7.3396947306e+00
9.7619047619e-01   1.0193942692e+01
9.9206349206e-01   1.2020834372e+01
1.0079365079e+00   1.2636253705e+01


==> data/classical_k5_Ey_real.dat <==
X    Y
7.9365079365e-03   1.2038125296e+01
2.3809523810e-02   1.0138597838e+01
3.9682539683e-02   7.2172918122e+00
5.5555555556e-02   3.5686195167e+00
7.1428571429e-02   -4.3970201212e-01
8.7301587302e-02   -4.4037099090e+00
1.0317460317e-01   -7.9239072835e+00
1.1904761905e-01   -1.0645524937e+01
1.3492063492e-01   -1.2294275375e+01
1.5079365079e-01   -1.2703995794e+01
1.6666666667e-01   -1.1833394137e+01
1.8253968254e-01   -9.7702105563e+00
1.9841269841e-01   -6.7223748663e+00
2.1428571429e-01   -2.9970511574e+00
2.3015873016e-01   1.0303185235e+00
2.4603174603e-01   4.9538516185e+00
2.6190476190e-01   8.3781303301e+00
2.7777777778e-01   1.0958052244e+01
2.9365079365e-01   1.2433610111e+01
3.0952380952e-01   1.2656095657e+01
3.2539682540e-01   1.1603086554e+01
3.4126984127e-01   9.3807061683e+00
3.5714285714e-01   6.2129283352e+00
3.7301587302e-01   2.4190050413e+00
3.8888888889e-01   -1.6187081283e+00
4.0476190476e-01   -5.4932861879e+00
4.2063492063e-01   -8.8142450803e+00
4.3650793651e-01   -1.1246895071e+01
4.5238095238e-01   -1.2546071131e+01
4.6825396825e-01   -1.2580840930e+01
4.8412698413e-01   -1.1347700330e+01
5.0000000000e-01   -8.9709265396e+00
5.1587301587e-01   -5.6900533251e+00
5.3174603175e-01   -1.8357305439e+00
5.4761904762e-01   2.2035990949e+00
5.6349206349e-01   6.0208476961e+00
5.7936507937e-01   9.2313089255e+00
5.9523809524e-01   1.1511429119e+01
6.1111111111e-01   1.2631415363e+01
6.2698412698e-01   1.2478394264e+01
6.4285714286e-01   1.1067787449e+01
6.5873015873e-01   8.5417573584e+00
6.7460317460e-01   5.1548799656e+00
6.9047619048e-01   1.2484883410e+00
7.0634920635e-01   -2.7837272535e+00
7.2222222222e-01   -6.5353958837e+00
7.3809523810e-01   -9.6284204339e+00
7.5396825397e-01   -1.1751082632e+01
7.6984126984e-01   -1.2689458348e+01
7.8571428571e-01   -1.2348977086e+01
8.0158730159e-01   -1.0763952909e+01
8.1746031746e-01   -8.0941262210e+00
8.3333333333e-01   -4.6085649682e+00
8.4920634921e-01   -6.5854768438e-01
8.6507936508e-01   3.3578387287e+00
8.8095238095e-01   7.0358186183e+00
8.9682539683e-01   1.0004721298e+01
9.1269841270e-01   1.1965337628e+01
9.2857142857e-01   1.2720074631e+01
9.4444444444e-01   1.2192869116e+01
9.6031746032e-01   1.0436853411e+01
9.7619047619e-01   7.6290006270e+00
9.9206349206e-01   4.0522891255e+00
1.0079365079e+00   6.7183658094e-02


==> data/classical_k7_Ey_imag.dat <==
X    Y
3.9370078740e-03   6.3435504871e+00
1.1811023622e-02   5.1787910975e+00
1.9685039370e-02   3.7477103930e+00
2.7559055118e-02   2.1239022467e+00
3.5433070866e-02   3.9087161423e-01
4.3307086614e-02   -1.3622597406e+00
5.1181102362e-02   -3.0453363668e+00
5.9055118110e-02   -4.5718054044e+00
6.6929133858e-02   -5.8631675987e+00
7.4803149606e-02   -6.8530141546e+00
8.2677165354e-02   -7.4904418339e+00
9.0551181102e-02   -7.7426706741e+00
9.8425196850e-02   -7.5967297107e+00
1.0629921260e-01   -7.0601240134e+00
1.1417322835e-01   -6.1604487358e+00
1.2204724409e-01   -4.9439700235e+00
1.2992125984e-01   -3.4732457598e+00
1.3779527559e-01   -1.8239085033e+00
1.4566929134e-01   -8.0776053635e-02
1.5354330709e-01   1.6665103355e+00
1.6141732283e-01   3.3280957926e+00
1.6929133858e-01   4.8185326494e+00
1.7716535433e-01   6.0611746199e+00
1.8503937008e-01   6.9921183650e+00
1.9291338583e-01   7.5634897463e+00
2.0078740157e-01   7.7459057717e+00
2.0866141732e-01   7.5299856273e+00
2.1653543307e-01   6.9268330891e+00
2.2440944882e-01   5.9674655074e+00
2.3228346457e-01   4.7012187273e+00
2.4015748031e-01   3.1932099743e+00
2.4803149606e-01   1.5209891759e+00
2.5590551181e-01   -2.2944907329e-01
2.6377952756e-01   -1.9680878160e+00
2.7165354331e-01   -3.6055168893e+00
2.7952755906e-01   -5.0575308762e+00
2.8740157480e-01   -6.2494594014e+00
2.9527559055e-01   -7.1200070844e+00
3.0314960630e-01   -7.6244056772e+00
3.1102362205e-01   -7.7367162889e+00
3.1889763780e-01   -7.4511633036e+00
3.2677165354e-01   -6.7824313926e+00
3.3464566929e-01   -5.7649103506e+00
3.4251968504e-01   -4.4509265868e+00
3.5039370079e-01   -2.9080522192e+00
3.5826771654e-01   -1.2156301528e+00
3.6614173228e-01   5.3930615952e-01
3.7401574803e-01   2.2665084462e+00
3.8188976378e-01   3.8771546682e+00
3.8976377953e-01   5.2884167271e+00
3.9763779528e-01   6.4277199311e+00
4.0551181102e-01   7.2364751768e+00
4.1338582677e-01   7.6730919160e+00
4.2125984252e-01   7.7151169658e+00
4.2913385827e-01   7.3603891719e+00
4.3700787402e-01   6.6271505469e+00
4.4488188976e-01   5.5531081678e+00
4.5275590551e-01   4.1934950752e+00
4.6062992126e-01   2.6182298929e+00
4.6850393701e-01   9.0832123588e-01
4.7637795276e-01   -8.4829818840e-01
4.8425196850e-01   -2.5612935536e+00
4.9212598425e-01   -4.1425734172e+00
5.0000000000e-01   -5.5108198568e+00
5.0787401575e-01   -6.5956702755e+00
5.1574803150e-01   -6.3237812178e+00
5.2362204724e-01   -4.7510806794e+00
5.3149606299e-01   -2.2010755695e+00
5.3937007874e-01   8.0169415588e-01
5.4724409449e-01   3.6395541656e+00
5.5511811024e-01   5.7287523099e+00
5.6299212598e-01   6.6395373310e+00
5.7086614173e-01   6.1845593553e+00
5.7874015748e-01   4.4574080492e+00
5.8661417323e-01   1.8133610812e+00
5.9448818898e-01   -1.2036970381e+00
6.0236220472e-01   -3.9731528334e+00
6.1023622047e-01   -5.9253250063e+00
6.1811023622e-01   -6.6586487514e+00
6.2598425197e-01   -6.0222782512e+00
6.3385826772e-01   -4.1471158922e+00
6.4173228346e-01   -1.4188854433e+00
6.4960629921e-01   1.6012119142e+00
6.5748031496e-01   4.2919375288e+00
6.6535433071e-01   6.0998050211e+00
6.7322834646e-01   6.6529332793e+00
6.8110236220e-01   5.8375429736e+00
6.8897637795e-01   3.8213611386e+00
6.9685039370e-01   1.0191194654e+00
7.0472440945e-01   -1.9927566426e+00
7.1259842520e-01   -4.5947196574e+00
7.2047244094e-01   -6.2515418024e+00
7.2834645669e-01   -6.6224122250e+00
7.3622047244e-01   -5.6310423113e+00
7.4409448819e-01   -3.4813583708e+00
7.5196850394e-01   -6.1555368203e-01
7.5984251969e-01   2.3768713418e+00
7.6771653543e-01   4.8803702906e+00
7.7559055118e-01   6.3799695969e+00
7.8346456693e-01   6.5671993867e+00
7.9133858268e-01   5.4035462057e+00
7.9921259843e-01   3.1283752952e+00
8.0708661417e-01   2.0969279564e-01
8.1496062992e-01   -2.7521238331e+00
8.2283464567e-01   -5.1478243748e+00
8.3070866142e-01   -6.4846095591e+00
8.3858267717e-01   -6.4875006267e+00
8.4645669291e-01   -5.1559028803e+00
8.5433070866e-01   -2.7637280157e+00
8.6220472441e-01   1.9694993414e-01
8.7007874016e-01   3.1171149809e+00
8.7795275591e-01   5.3960847025e+00
8.8582677165e-01   6.5650715372e+00
8.9370078740e-01   6.3836131030e+00
9.0157480315e-01   4.8890356776e+00
9.0944881890e-01   2.3887761262e+00
9.1732283465e-01   -6.0285833252e-01
9.2519685039e-01   -3.4704839090e+00
9.3307086614e-01   -5.6242256307e+00
9.4094488189e-01   -6.6210555272e+00
9.4881889764e-01   -6.2559241623e+00
9.5669291339e-01   -4.6039396168e+00
9.6456692913e-01   -2.0049176417e+00
9.7244094488e-01   1.0065189627e+00
9.8031496063e-01   3.8109130751e+00
9.8818897638e-01   5.8313965318e+00
9.9606299213e-01   6.6523527918e+00
1.0039370079e+00   6.1049098950e+00


==> data/classical_k7_Ey_real.dat <==
X    Y
3.9370078740e-03   -4.4830302505e+00
1.1811023622e-02   -5.7895004774e+00
1.9685039370e-02   -6.7982434257e+00
2.7559055118e-02   -7.4573841032e+00
3.5433070866e-02   -7.7330259481e+00
4.3307086614e-02   -7.6109939730e+00
5.1181102362e-02   -7.0975637190e+00
5.9055118110e-02   -6.2191385334e+00
6.6929133858e-02   -5.0208917677e+00
7.4803149606e-02   -3.5644437207e+00
8.2677165354e-02   -1.9246927906e+00
9.0551181102e-02   -1.8596379695e-01
9.8425196850e-02   1.5623284562e+00
1.0629921260e-01   3.2302773703e+00
1.1417322835e-01   4.7321080340e+00
1.2204724409e-01   5.9905882303e+00
1.2992125984e-01   6.9410001334e+00
1.3779527559e-01   7.5344684472e+00
1.4566929134e-01   7.7404738366e+00
1.5354330709e-01   7.5484223955e+00
1.6141732283e-01   6.9681904427e+00
1.6929133858e-01   6.0296166287e+00
1.7716535433e-01   4.7809674711e+00
1.8503937008e-01   3.2864552309e+00
1.9291338583e-01   1.6229357722e+00
2.0078740157e-01   -1.2404377985e-01
2.0866141732e-01   -1.8646443331e+00
2.1653543307e-01   -3.5093548376e+00
2.2440944882e-01   -4.9735954260e+00
2.3228346457e-01   -6.1820669655e+00
2.4015748031e-01   -7.0726233445e+00
2.4803149606e-01   -7.5994673603e+00
2.5590551181e-01   -7.7355058576e+00
2.6377952756e-01   -7.4737430046e+00
2.7165354331e-01   -6.8276400562e+00
2.7952755906e-01   -5.8304231041e+00
2.8740157480e-01   -4.5333744116e+00
2.9527559055e-01   -3.0031952043e+00
3.0314960630e-01   -1.3185755340e+00
3.1102362205e-01   4.3385238806e-01
3.1889763780e-01   2.1639692849e+00
3.2677165354e-01   3.7828032328e+00
3.3464566929e-01   5.2071050763e+00
3.4251968504e-01   6.3636295476e+00
3.5039370079e-01   7.1929019331e+00
3.5826771654e-01   7.6522765829e+00
3.6614173228e-01   7.7181299798e+00
3.7401574803e-01   7.3870755875e+00
3.8188976378e-01   6.6761380050e+00
3.8976377953e-01   5.6218774697e+00
3.9763779528e-01   4.2785097331e+00
4.0551181102e-01   2.7151179954e+00
4.1338582677e-01   1.0121002754e+00
4.2125984252e-01   -7.4296508877e-01
4.2913385827e-01   -2.4598231888e+00
4.3700787402e-01   -4.0501839396e+00
4.4488188976e-01   -5.4322624307e+00
4.5275590551e-01   -6.5349847466e+00
4.6062992126e-01   -7.3016429699e+00
4.6850393701e-01   -7.6928114081e+00
4.7637795276e-01   -7.6883740744e+00
4.8425196850e-01   -7.2885591604e+00
4.9212598425e-01   -6.5139273012e+00
5.0000000000e-01   -5.4043142367e+00
5.0787401575e-01   -4.0167822435e+00
5.1574803150e-01   -1.8029919915e+00
5.2362204724e-01   7.8167647431e-01
5.3149606299e-01   3.2055528922e+00
5.3937007874e-01   4.9700421712e+00
5.4724409449e-01   5.7121861645e+00
5.5511811024e-01   5.2793247160e+00
5.6299212598e-01   3.7604980887e+00
5.7086614173e-01   1.4681312457e+00
5.7874015748e-01   -1.1262324428e+00
5.8661417323e-01   -3.4889283932e+00
5.9448818898e-01   -5.1339464301e+00
6.0236220472e-01   -5.7229038242e+00
6.1023622047e-01   -5.1346511376e+00
6.1811023622e-01   -3.4901928488e+00
6.2598425197e-01   -1.1277965460e+00
6.3385826772e-01   1.4665892333e+00
6.4173228346e-01   3.7592953614e+00
6.4960629921e-01   5.2787086767e+00
6.5748031496e-01   5.7122835333e+00
6.6535433071e-01   4.9708329194e+00
6.7322834646e-01   3.2068743615e+00
6.8110236220e-01   7.8325683653e-01
6.8897637795e-01   -1.8014778192e+00
6.9685039370e-01   -4.0156457288e+00
7.0472440945e-01   -5.4037891624e+00
7.1259842520e-01   -5.6803648899e+00
7.2047244094e-01   -4.7884808606e+00
7.2834645669e-01   -2.9115989852e+00
7.3622047244e-01   -4.3579673971e-01
7.4409448819e-01   2.1296495625e+00
7.5196850394e-01   4.2570236884e+00
7.5984251969e-01   5.5087215223e+00
7.6771653543e-01   5.6272669030e+00
7.7559055118e-01   4.5882748642e+00
7.8346456693e-01   2.6054676593e+00
7.9133858268e-01   8.6711766856e-02
7.9921259843e-01   -2.4498808688e+00
8.0708661417e-01   -4.4825292580e+00
8.1496062992e-01   -5.5931145143e+00
8.2283464567e-01   -5.5531875497e+00
8.3070866142e-01   -4.3709614019e+00
8.3858267717e-01   -2.2896218001e+00
8.4645669291e-01   2.6269651239e-01
8.5433070866e-01   2.7609777499e+00
8.6220472441e-01   4.6913216362e+00
8.7007874016e-01   5.6566534775e+00
8.7795275591e-01   5.4584030359e+00
8.8582677165e-01   4.1373507308e+00
8.9370078740e-01   1.9652390445e+00
9.0157480315e-01   -6.1112532293e-01
9.0944881890e-01   -3.0617802755e+00
9.1732283465e-01   -4.8826223366e+00
9.2519685039e-01   -5.6991015058e+00
9.3307086614e-01   -5.3432667676e+00
9.4094488189e-01   -3.8883138727e+00
9.4881889764e-01   -1.6335288595e+00
9.5669291339e-01   9.5727554164e-01
9.6456692913e-01   3.3511668979e+00
9.7244094488e-01   5.0557180913e+00
9.8031496063e-01   5.7203003309e+00
9.8818897638e-01   5.2082080324e+00
9.9606299213e-01   3.6247793658e+00
1.0039370079e+00   1.2957280326e+00


==> data/conv_k5_k300_Ey_imag.dat <==
X    Y
7.9365079365e-03   2.0786899364e+00
2.3809523810e-02   3.8026821724e+00
3.9682539683e-02   5.1596947580e+00
5.5555555556e-02   6.0037347897e+00
7.1428571429e-02   6.2490046006e+00
8.7301587302e-02   5.8677172218e+00
1.0317460317e-01   4.8945049887e+00
1.1904761905e-01   3.4225042825e+00
1.3492063492e-01   1.5933293887e+00
1.5079365079e-01   -4.1248941971e-01
1.6666666667e-01   -2.3983058996e+00
1.8253968254e-01   -4.1647013519e+00
1.9841269841e-01   -5.5320031069e+00
2.1428571429e-01   -6.3596183563e+00
2.3015873016e-01   -6.5562971810e+00
2.4603174603e-01   -6.0931042602e+00
2.6190476190e-01   -5.0075026066e+00
2.7777777778e-01   -3.3959874511e+00
2.9365079365e-01   -1.4127679686e+00
3.0952380952e-01   7.4880492751e-01
3.2539682540e-01   2.8768292680e+00
3.4126984127e-01   4.7535922923e+00
3.5714285714e-01   6.1866723649e+00
3.7301587302e-01   7.0216414228e+00
3.8888888889e-01   7.1601770981e+00
4.0476190476e-01   6.5731701089e+00
4.2063492063e-01   5.3044680193e+00
4.3650793651e-01   3.4672080388e+00
4.5238095238e-01   1.2335293400e+00
4.6825396825e-01   -1.1775360365e+00
4.8412698413e-01   -3.5285245448e+00
5.0000000000e-01   -5.5790502322e+00
5.1587301587e-01   -7.1109243922e+00
5.3174603175e-01   -7.9571864866e+00
5.4761904762e-01   -8.0129149905e+00
5.6349206349e-01   -7.2506406918e+00
5.7936507937e-01   -5.7288553458e+00
5.9523809524e-01   -3.5820279871e+00
6.1111111111e-01   -1.0115713996e+00
6.2698412698e-01   1.7313197830e+00
6.4285714286e-01   4.3713168947e+00
6.5873015873e-01   6.6351028870e+00
6.7460317460e-01   8.2824772681e+00
6.9047619048e-01   9.1267791870e+00
7.0634920635e-01   9.0604677643e+00
7.2222222222e-01   8.0675226946e+00
7.3809523810e-01   6.2206694367e+00
7.5396825397e-01   3.6844942359e+00
7.6984126984e-01   7.0437418479e-01
7.8571428571e-01   -2.4276942064e+00
8.0158730159e-01   -5.3987902236e+00
8.1746031746e-01   -7.8981118276e+00
8.3333333333e-01   -9.6549928996e+00
8.4920634921e-01   -1.0470299830e+01
8.6507936508e-01   -1.0235948019e+01
8.8095238095e-01   -8.9481270089e+00
8.9682539683e-01   -6.7104242774e+00
9.1269841270e-01   -3.7257397652e+00
9.2857142857e-01   -2.8299562820e-01
9.4444444444e-01   3.2770358394e+00
9.6031746032e-01   6.5962062138e+00
9.7619047619e-01   9.3243794327e+00
9.9206349206e-01   1.1164996921e+01
1.0079365079e+00   1.1911886577e+01


==> data/conv_k5_k300_Ey_real.dat <==
X    Y
7.9365079365e-03   5.8887572266e+00
2.3809523810e-02   4.9552060980e+00
3.9682539683e-02   3.5219080805e+00
5.5555555556e-02   1.7324761838e+00
7.1428571429e-02   -2.3600291860e-01
8.7301587302e-02   -2.1881522700e+00
1.0317460317e-01   -3.9295778795e+00
1.1904761905e-01   -5.2856650556e+00
1.3492063492e-01   -6.1185688444e+00
1.5079365079e-01   -6.3414331776e+00
1.6666666667e-01   -5.9266404820e+00
1.8253968254e-01   -4.9096068266e+00
1.9841269841e-01   -3.3857820598e+00
2.1428571429e-01   -1.5017043194e+00
2.3015873016e-01   5.5823219903e-01
2.4603174603e-01   2.5898571301e+00
2.6190476190e-01   4.3890061358e+00
2.7777777778e-01   5.7712805150e+00
2.9365079365e-01   6.5911836566e+00
3.0952380952e-01   6.7567968479e+00
3.2539682540e-01   6.2397893645e+00
3.4126984127e-01   5.0799042066e+00
3.5714285714e-01   3.3817524188e+00
3.7301587302e-01   1.3060713053e+00
3.8888888889e-01   -9.4511822653e-01
4.0476190476e-01   -3.1478077431e+00
4.2063492063e-01   -5.0779879589e+00
4.3650793651e-01   -6.5339103136e+00
4.5238095238e-01   -7.3571549787e+00
4.6825396825e-01   -7.4498579052e+00
4.8412698413e-01   -6.7854226478e+00
5.0000000000e-01   -5.4132800445e+00
5.1587301587e-01   -3.4556086599e+00
5.3174603175e-01   -1.0966023822e+00
5.4761904762e-01   1.4339476060e+00
5.6349206349e-01   3.8825596377e+00
5.7936507937e-01   5.9976745372e+00
5.9523809524e-01   7.5549807153e+00
6.1111111111e-01   8.3810753807e+00
6.2698412698e-01   8.3724888808e+00
6.4285714286e-01   7.5078215987e+00
6.5873015873e-01   5.8523431384e+00
6.7460317460e-01   3.5537740093e+00
6.9047619048e-01   8.2989947112e-01
7.0634920635e-01   -2.0522857234e+00
7.2222222222e-01   -4.8025481839e+00
7.3809523810e-01   -7.1360010479e+00
7.5396825397e-01   -8.8024356116e+00
7.6984126984e-01   -9.6132671536e+00
7.8571428571e-01   -9.4622629389e+00
8.0158730159e-01   -8.3387722803e+00
8.1746031746e-01   -6.3316201237e+00
8.3333333333e-01   -3.6225044180e+00
8.4920634921e-01   -4.6999038919e-01
8.6507936508e-01   2.8147400508e+00
8.8095238095e-01   5.8985878123e+00
8.9682539683e-01   8.4602749419e+00
9.1269841270e-01   1.0223416434e+01
9.2857142857e-01   1.0986388583e+01
9.4444444444e-01   1.0644998878e+01
9.6031746032e-01   9.2055996011e+00
9.7619047619e-01   6.7875822718e+00
9.9206349206e-01   3.6139343253e+00
1.0079365079e+00   -9.4018551020e-03


==> data/conv_k5_k400_Ey_imag.dat <==
X    Y
7.9365079365e-03   3.6539456797e+00
2.3809523810e-02   6.6943661747e+00
3.9682539683e-02   9.0679194804e+00
5.5555555556e-02   1.0529897970e+01
7.1428571429e-02   1.0932748248e+01
8.7301587302e-02   1.0234938280e+01
1.0317460317e-01   8.5055645932e+00
1.1904761905e-01   5.9173545020e+00
1.3492063492e-01   2.7293725292e+00
1.5079365079e-01   -7.3866935132e-01
1.6666666667e-01   -4.1381738949e+00
1.8253968254e-01   -7.1271523438e+00
1.9841269841e-01   -9.4042072293e+00
2.1428571429e-01   -1.0738335290e+01
2.3015873016e-01   -1.0993326227e+01
2.4603174603e-01   -1.0140978824e+01
2.6190476190e-01   -8.2641047263e+00
2.7777777778e-01   -5.5488616278e+00
2.9365079365e-01   -2.2662661739e+00
3.0952380952e-01   1.2548745185e+00
3.2539682540e-01   4.6607182280e+00
3.4126984127e-01   7.6078896689e+00
3.5714285714e-01   9.7979829580e+00
3.7301587302e-01   1.1007705075e+01
3.8888888889e-01   1.1111546299e+01
4.0476190476e-01   1.0094951841e+01
4.2063492063e-01   8.0557474354e+00
4.3650793651e-01   5.1952554823e+00
4.5238095238e-01   1.7985159547e+00
4.6825396825e-01   -1.7944609546e+00
4.8412698413e-01   -5.2222591022e+00
5.0000000000e-01   -8.1386221753e+00
5.1587301587e-01   -1.0247015794e+01
5.3174603175e-01   -1.1331086723e+01
5.4761904762e-01   -1.1276556977e+01
5.6349206349e-01   -1.0083155497e+01
5.7936507937e-01   -7.8656776950e+00
5.9523809524e-01   -4.8425198053e+00
6.1111111111e-01   -1.3144346304e+00
6.2698412698e-01   2.3650187723e+00
6.4285714286e-01   5.8254349333e+00
6.5873015873e-01   8.7164957649e+00
6.7460317460e-01   1.0743077720e+01
6.9047619048e-01   1.1695814154e+01
7.0634920635e-01   1.1472385731e+01
7.2222222222e-01   1.0088609924e+01
7.3809523810e-01   7.6775233081e+00
7.5396825397e-01   4.4765756323e+00
7.6984126984e-01   8.0438755460e-01
7.8571428571e-01   -2.9710107267e+00
8.0158730159e-01   -6.4688089808e+00
8.1746031746e-01   -9.3339968853e+00
8.3333333333e-01   -1.1273201882e+01
8.4920634921e-01   -1.2084912582e+01
8.6507936508e-01   -1.1680226302e+01
8.8095238095e-01   -1.0092384403e+01
8.9682539683e-01   -7.4745024667e+00
9.1269841270e-01   -4.0847963163e+00
9.2857142857e-01   -2.6099913567e-01
9.4444444444e-01   3.6130650334e+00
9.6031746032e-01   7.1461279421e+00
9.7619047619e-01   9.9789075598e+00
9.9206349206e-01   1.1820577135e+01
1.0079365079e+00   1.2478468439e+01


==> data/conv_k5_k400_Ey_real.dat <==
X    Y
7.9365079365e-03   1.0394163722e+01
2.3809523810e-02   8.7515745382e+00
3.9682539683e-02   6.2265425694e+00
5.5555555556e-02   3.0739308687e+00
7.1428571429e-02   -3.8924531769e-01
8.7301587302e-02   -3.8146833326e+00
1.0317460317e-01   -6.8577349533e+00
1.1904761905e-01   -9.2119525176e+00
1.3492063492e-01   -1.0639856604e+01
1.5079365079e-01   -1.0996827166e+01
1.6666666667e-01   -1.0245711219e+01
1.8253968254e-01   -8.4606513116e+00
1.9841269841e-01   -5.8198123633e+00
2.1428571429e-01   -2.5876853239e+00
2.3015873016e-01   9.1137224747e-01
2.4603174603e-01   4.3255508517e+00
2.6190476190e-01   7.3108489650e+00
2.7777777778e-01   9.5656513496e+00
2.9365079365e-01   1.0861108588e+01
3.0952380952e-01   1.1064289590e+01
3.2539682540e-01   1.0151794309e+01
3.4126984127e-01   8.2124098650e+00
3.5714285714e-01   5.4385124869e+00
3.7301587302e-01   2.1070409928e+00
3.8888888889e-01   -1.4480511934e+00
4.0476190476e-01   -4.8692133425e+00
4.2063492063e-01   -7.8111236161e+00
4.3650793651e-01   -9.9754625449e+00
4.5238095238e-01   -1.1141099565e+01
4.6825396825e-01   -1.1186600983e+01
4.8412698413e-01   -1.0102875689e+01
5.0000000000e-01   -7.9945439854e+00
5.1587301587e-01   -5.0699176150e+00
5.3174603175e-01   -1.6204473430e+00
5.4761904762e-01   2.0082340409e+00
5.6349206349e-01   5.4508523248e+00
5.7936507937e-01   8.3591969714e+00
5.9523809524e-01   1.0437233932e+01
6.1111111111e-01   1.1471189945e+01
6.2698412698e-01   1.1351529164e+01
6.4285714286e-01   1.0084486700e+01
6.5873015873e-01   7.7920554370e+00
6.7460317460e-01   4.7003028939e+00
6.9047619048e-01   1.1171130195e+00
7.0634920635e-01   -2.5983719531e+00
7.2222222222e-01   -6.0716923610e+00
7.3809523810e-01   -8.9507497310e+00
7.5396825397e-01   -1.0941448244e+01
7.6984126984e-01   -1.1837700356e+01
7.8571428571e-01   -1.1542708624e+01
8.0158730159e-01   -1.0079380888e+01
8.1746031746e-01   -7.5887230735e+00
8.3333333333e-01   -4.3163334588e+00
8.4920634921e-01   -5.8821365349e-01
8.6507936508e-01   3.2216604476e+00
8.8095238095e-01   6.7287893053e+00
8.9682539683e-01   9.5769276816e+00
9.1269841270e-01   1.1474231848e+01
9.2857142857e-01   1.2223136360e+01
9.4444444444e-01   1.1740914167e+01
9.6031746032e-01   1.0068733559e+01
9.7619047619e-01   7.3682827963e+00
9.9206349206e-01   3.9061847829e+00
1.0079365079e+00   2.7753534200e-02


==> data/conv_k5_k500_Ey_imag.dat <==
X    Y
7.9365079365e-03   3.9630768773e+00
2.3809523810e-02   7.2626896230e+00
3.9682539683e-02   9.8353374164e+00
5.5555555556e-02   1.1417690691e+01
7.1428571429e-02   1.1851154095e+01
8.7301587302e-02   1.1090047718e+01
1.0317460317e-01   9.2113987747e+00
1.1904761905e-01   6.4044150677e+00
1.3492063492e-01   2.9498367872e+00
1.5079365079e-01   -8.0549181029e-01
1.6666666667e-01   -4.4806772436e+00
1.8253968254e-01   -7.7077109757e+00
1.9841269841e-01   -1.0163484928e+01
2.1428571429e-01   -1.1594491381e+01
2.3015873016e-01   -1.1858600922e+01
2.4603174603e-01   -1.0929230945e+01
2.6190476190e-01   -8.8967969721e+00
2.7777777778e-01   -5.9648309172e+00
2.9365079365e-01   -2.4281973492e+00
3.0952380952e-01   1.3577685353e+00
3.2539682540e-01   5.0118135430e+00
3.4126984127e-01   8.1658832669e+00
3.5714285714e-01   1.0501719168e+01
3.7301587302e-01   1.1782850052e+01
3.8888888889e-01   1.1878000378e+01
4.0476190476e-01   1.0777646215e+01
4.2063492063e-01   8.5876017917e+00
4.3650793651e-01   5.5260607381e+00
4.5238095238e-01   1.9026424979e+00
4.6825396825e-01   -1.9196998715e+00
4.8412698413e-01   -5.5551579007e+00
5.0000000000e-01   -8.6383764714e+00
5.1587301587e-01   -1.0855958518e+01
5.3174603175e-01   -1.1984137329e+01
5.4761904762e-01   -1.1906984361e+01
5.6349206349e-01   -1.0627373697e+01
5.7936507937e-01   -8.2738932078e+00
5.9523809524e-01   -5.0803556771e+00
6.1111111111e-01   -1.3656300533e+00
6.2698412698e-01   2.4936323140e+00
6.4285714286e-01   6.1102203439e+00
6.5873015873e-01   9.1208971097e+00
6.7460317460e-01   1.1218176733e+01
6.9047619048e-01   1.2189268800e+01
7.0634920635e-01   1.1932682359e+01
7.2222222222e-01   1.0471447587e+01
7.3809523810e-01   7.9504458729e+00
7.5396825397e-01   4.6207031439e+00
7.6984126984e-01   8.1622717691e-01
7.8571428571e-01   -3.0814722450e+00
8.0158730159e-01   -6.6783424452e+00
8.1746031746e-01   -9.6109644651e+00
8.3333333333e-01   -1.1580893372e+01
8.4920634921e-01   -1.2388146606e+01
8.6507936508e-01   -1.1948946481e+01
8.8095238095e-01   -1.0302147759e+01
8.9682539683e-01   -7.6106160801e+00
9.1269841270e-01   -4.1439769071e+00
9.2857142857e-01   -2.4910505505e-01
9.4444444444e-01   3.6817138029e+00
9.6031746032e-01   7.2523814276e+00
9.7619047619e-01   1.0101715334e+01
9.9206349206e-01   1.1939688012e+01
1.0079365079e+00   1.2574604148e+01


==> data/conv_k5_k500_Ey_real.dat <==
X    Y
7.9365079365e-03   1.1282287323e+01
2.3809523810e-02   9.5004196238e+00
3.9682539683e-02   6.7607777961e+00
5.5555555556e-02   3.3398319806e+00
7.1428571429e-02   -4.1794470307e-01
8.7301587302e-02   -4.1340287467e+00
1.0317460317e-01   -7.4342525695e+00
1.1904761905e-01   -9.9861206093e+00
1.3492063492e-01   -1.1532298616e+01
1.5079365079e-01   -1.1916689374e+01
1.6666666667e-01   -1.1100216030e+01
1.8253968254e-01   -9.1644086269e+00
1.9841269841e-01   -6.3035154933e+00
2.1428571429e-01   -2.8054408028e+00
2.3015873016e-01   9.7801331679e-01
2.4603174603e-01   4.6659595576e+00
2.6190476190e-01   7.8866359002e+00
2.7777777778e-01   1.0315141489e+01
2.9365079365e-01   1.1706072768e+01
3.0952380952e-01   1.1918147652e+01
3.2539682540e-01   1.0928683213e+01
3.4126984127e-01   8.8360567329e+00
3.5714285714e-01   5.8499068984e+00
3.7301587302e-01   2.2700268835e+00
3.8888888889e-01   -1.5434415696e+00
4.0476190476e-01   -5.2067552167e+00
4.2063492063e-01   -8.3505526625e+00
4.3650793651e-01   -1.0657172142e+01
4.5238095238e-01   -1.1892903810e+01
4.6825396825e-01   -1.1931180109e+01
4.8412698413e-01   -1.0766006055e+01
5.0000000000e-01   -8.5126403388e+00
5.1587301587e-01   -5.3965721110e+00
5.3174603175e-01   -1.7304106822e+00
5.4761904762e-01   2.1172895647e+00
5.6349206349e-01   5.7589318921e+00
5.7936507937e-01   8.8271337857e+00
5.9523809524e-01   1.1011249622e+01
6.1111111111e-01   1.2088984807e+01
6.2698412698e-01   1.1949445423e+01
6.4285714286e-01   1.0604037720e+01
6.5873015873e-01   8.1858032393e+00
6.7460317460e-01   4.9363298133e+00
6.9047619048e-01   1.1812216604e+00
7.0634920635e-01   -2.7019422742e+00
7.2222222222e-01   -6.3217573682e+00
7.3809523810e-01   -9.3124396615e+00
7.5396825397e-01   -1.1370771867e+01
7.6984126984e-01   -1.2286955025e+01
7.8571428571e-01   -1.1965667502e+01
8.0158730159e-01   -1.0436118825e+01
8.1746031746e-01   -7.8493993884e+00
8.3333333333e-01   -4.4638936588e+00
8.4920634921e-01   -6.1912031097e-01
8.6507936508e-01   3.2983324712e+00
8.8095238095e-01   6.8933835931e+00
8.9682539683e-01   9.8024755342e+00
9.1269841270e-01   1.1730230371e+01
9.2857142857e-01   1.2479417071e+01
9.4444444444e-01   1.1971313373e+01
9.6031746032e-01   1.0253673924e+01
9.7619047619e-01   7.4964091287e+00
9.9206349206e-01   3.9747507679e+00
1.0079365079e+00   4.2446095503e-02


==> data/conv_k7_k300_Ey_imag.dat <==
X    Y
3.9370078740e-03   1.0880886919e-01
1.1811023622e-02   1.0089842741e-01
1.9685039370e-02   8.5653183818e-02
2.7559055118e-02   6.2081616809e-02
3.5433070866e-02   3.6402669130e-02
4.3307086614e-02   6.4158506132e-03
5.1181102362e-02   -2.4613139732e-02
5.9055118110e-02   -5.6482044575e-02
6.6929133858e-02   -8.9840785865e-02
7.4803149606e-02   -1.1958302555e-01
8.2677165354e-02   -1.4516527669e-01
9.0551181102e-02   -1.6518225212e-01
9.8425196850e-02   -1.7591168356e-01
1.0629921260e-01   -1.7915266732e-01
1.1417322835e-01   -1.7404888171e-01
1.2204724409e-01   -1.5638821336e-01
1.2992125984e-01   -1.2840547426e-01
1.3779527559e-01   -9.2439470941e-02
1.4566929134e-01   -4.7145758854e-02
1.5354330709e-01   5.4577709044e-03
1.6141732283e-01   6.3032137172e-02
1.6929133858e-01   1.2345641137e-01
1.7716535433e-01   1.8128206426e-01
1.8503937008e-01   2.3482999986e-01
1.9291338583e-01   2.8258505631e-01
2.0078740157e-01   3.1702017175e-01
2.0866141732e-01   3.3609454179e-01
2.1653543307e-01   3.3989701407e-01
2.2440944882e-01   3.2305526218e-01
2.3228346457e-01   2.8571826921e-01
2.4015748031e-01   2.2926484196e-01
2.4803149606e-01   1.5320060642e-01
2.5590551181e-01   6.2653856048e-02
2.6377952756e-01   -4.0543013377e-02
2.7165354331e-01   -1.5245996808e-01
2.7952755906e-01   -2.6376836864e-01
2.8740157480e-01   -3.7145686525e-01
2.9527559055e-01   -4.6828275471e-01
3.0314960630e-01   -5.4628647975e-01
3.1102362205e-01   -6.0128918807e-01
3.1889763780e-01   -6.2567066676e-01
3.2677165354e-01   -6.1821459246e-01
3.3464566929e-01   -5.7520291976e-01
3.4251968504e-01   -4.9457730948e-01
3.5039370079e-01   -3.8101498561e-01
3.5826771654e-01   -2.3551473209e-01
3.6614173228e-01   -6.5453363710e-02
3.7401574803e-01   1.2314752650e-01
3.8188976378e-01   3.2003265421e-01
3.8976377953e-01   5.1382950787e-01
3.9763779528e-01   6.9595641999e-01
4.0551181102e-01   8.5247241846e-01
4.1338582677e-01   9.7443790227e-01
4.2125984252e-01   1.0506615462e+00
4.2913385827e-01   1.0755585759e+00
4.3700787402e-01   1.0420983159e+00
4.4488188976e-01   9.4817308110e-01
4.5275590551e-01   7.9524754378e-01
4.6062992126e-01   5.8733675702e-01
4.6850393701e-01   3.3183167076e-01
4.7637795276e-01   3.9295166390e-02
4.8425196850e-01   -2.7546262789e-01
4.9212598425e-01   -5.9710066659e-01
5.0000000000e-01   -9.0891922141e-01
5.0787401575e-01   -1.1907689946e+00
5.1574803150e-01   -1.2655711127e+00
5.2362204724e-01   -1.0983798131e+00
5.3149606299e-01   -7.0331260217e-01
5.3937007874e-01   -1.4016741320e-01
5.4724409449e-01   4.9558112341e-01
5.5511811024e-01   1.0793370683e+00
5.6299212598e-01   1.4905494971e+00
5.7086614173e-01   1.6321244918e+00
5.7874015748e-01   1.4508277403e+00
5.8661417323e-01   9.6079732286e-01
5.9448818898e-01   2.3695650747e-01
6.0236220472e-01   -5.9003229879e-01
6.1023622047e-01   -1.3543565952e+00
6.1811023622e-01   -1.8942955023e+00
6.2598425197e-01   -2.0801285124e+00
6.3385826772e-01   -1.8452792765e+00
6.4173228346e-01   -1.2096942665e+00
6.4960629921e-01   -2.7835612502e-01
6.5748031496e-01   7.7616417422e-01
6.6535433071e-01   1.7387154426e+00
6.7322834646e-01   2.3992445153e+00
6.8110236220e-01   2.6011135500e+00
6.8897637795e-01   2.2683525967e+00
6.9685039370e-01   1.4360340386e+00
7.0472440945e-01   2.5035263110e-01
7.1259842520e-01   -1.0622822005e+00
7.2047244094e-01   -2.2323117507e+00
7.2834645669e-01   -3.0012415622e+00
7.3622047244e-01   -3.1821606392e+00
7.4409448819e-01   -2.7033440701e+00
7.5196850394e-01   -1.6248910948e+00
7.5984251969e-01   -1.4094210475e-01
7.6771653543e-01   1.4551900715e+00
7.7559055118e-01   2.8330007248e+00
7.8346456693e-01   3.6884862302e+00
7.9133858268e-01   3.8101692646e+00
7.9921259843e-01   3.1327209568e+00
8.0708661417e-01   1.7591501848e+00
8.1496062992e-01   -5.7417517644e-02
8.2283464567e-01   -1.9551088827e+00
8.3070866142e-01   -3.5345436345e+00
8.3858267717e-01   -4.4452772768e+00
8.4645669291e-01   -4.4627607450e+00
8.5433070866e-01   -3.5391373310e+00
8.6220472441e-01   -1.8238491836e+00
8.7007874016e-01   3.5601983525e-01
8.7795275591e-01   2.5602312254e+00
8.8582677165e-01   4.3242113324e+00
8.9370078740e-01   5.2553480433e+00
9.0157480315e-01   5.1187809223e+00
9.0944881890e-01   3.8975253758e+00
9.1732283465e-01   1.8044685123e+00
9.2519685039e-01   -7.5577790415e-01
9.3307086614e-01   -3.2636980988e+00
9.4094488189e-01   -5.1862866615e+00
9.4881889764e-01   -6.0939311172e+00
9.5669291339e-01   -5.7547229120e+00
9.6456692913e-01   -4.1919284524e+00
9.7244094488e-01   -1.6897277945e+00
9.8031496063e-01   1.2616314642e+00
9.8818897638e-01   4.0559824475e+00
9.9606299213e-01   6.1030563023e+00
1.0039370079e+00   6.9335085762e+00


==> data/conv_k7_k300_Ey_real.dat <==
X    Y
3.9370078740e-03   -2.1047762028e-02
1.1811023622e-02   -4.3372688526e-02
1.9685039370e-02   -5.7101965937e-02
2.7559055118e-02   -6.7836086245e-02
3.5433070866e-02   -7.5261807099e-02
4.3307086614e-02   -7.9193461027e-02
5.1181102362e-02   -7.9393086179e-02
5.9055118110e-02   -7.5672377787e-02
6.6929133858e-02   -6.8130999052e-02
7.4803149606e-02   -5.7030654522e-02
8.2677165354e-02   -4.2758411521e-02
9.0551181102e-02   -2.5756447368e-02
9.8425196850e-02   -6.5143772049e-03
1.0629921260e-01   1.4174467574e-02
1.1417322835e-01   3.5309179910e-02
1.2204724409e-01   5.5980543068e-02
1.2992125984e-01   7.5200576357e-02
1.3779527559e-01   9.1740306440e-02
1.4566929134e-01   1.0447579655e-01
1.5354330709e-01   1.1253728514e-01
1.6141732283e-01   1.1504534149e-01
1.6929133858e-01   1.1126864720e-01
1.7716535433e-01   1.0092980256e-01
1.8503937008e-01   8.3989077343e-02
1.9291338583e-01   6.0677238740e-02
2.0078740157e-01   3.1767476674e-02
2.0866141732e-01   -1.6639372463e-03
2.1653543307e-01   -3.8238006761e-02
2.2440944882e-01   -7.6098478769e-02
2.3228346457e-01   -1.1320979050e-01
2.4015748031e-01   -1.4736668853e-01
2.4803149606e-01   -1.7628347781e-01
2.5590551181e-01   -1.9788976253e-01
2.6377952756e-01   -2.1013949294e-01
2.7165354331e-01   -2.1139691059e-01
2.7952755906e-01   -2.0073670723e-01
2.8740157480e-01   -1.7759952239e-01
2.9527559055e-01   -1.4216526516e-01
3.0314960630e-01   -9.5369628859e-02
3.1102362205e-01   -3.8852197957e-02
3.1889763780e-01   2.4880814859e-02
3.2677165354e-01   9.2936829117e-02
3.3464566929e-01   1.6175065410e-01
3.4251968504e-01   2.2735540606e-01
3.5039370079e-01   2.8582986579e-01
3.5826771654e-01   3.3315331114e-01
3.6614173228e-01   3.6576089176e-01
3.7401574803e-01   3.8047624965e-01
3.8188976378e-01   3.7505031581e-01
3.8976377953e-01   3.4822317600e-01
3.9763779528e-01   2.9967055512e-01
4.0551181102e-01   2.3048884175e-01
4.1338582677e-01   1.4290893814e-01
4.2125984252e-01   4.0548353531e-02
4.2913385827e-01   -7.2067569895e-02
4.3700787402e-01   -1.8930651790e-01
4.4488188976e-01   -3.0490152537e-01
4.5275590551e-01   -4.1224346662e-01
4.6062992126e-01   -5.0470971913e-01
4.6850393701e-01   -5.7600577963e-01
4.7637795276e-01   -6.2056851479e-01
4.8425196850e-01   -6.3405293290e-01
4.9212598425e-01   -6.1350226272e-01
5.0000000000e-01   -5.5761216766e-01
5.0787401575e-01   -4.6715074482e-01
5.1574803150e-01   -2.6015364662e-01
5.2362204724e-01   2.1696795834e-02
5.3149606299e-01   3.1746446967e-01
5.3937007874e-01   5.5942409957e-01
5.4724409449e-01   6.8816558190e-01
5.5511811024e-01   6.6696802267e-01
5.6299212598e-01   4.9084522804e-01
5.7086614173e-01   1.8989201569e-01
5.7874015748e-01   -1.7553338348e-01
5.8661417323e-01   -5.2699364942e-01
5.9448818898e-01   -7.8407203957e-01
6.0236220472e-01   -8.8257563733e-01
6.1023622047e-01   -7.8998112882e-01
6.1811023622e-01   -5.1429087819e-01
6.2598425197e-01   -1.0490595038e-01
6.3385826772e-01   3.5576811711e-01
6.4173228346e-01   7.6893937444e-01
6.4960629921e-01   1.0401255985e+00
6.5748031496e-01   1.1001231079e+00
6.6535433071e-01   9.2234453846e-01
6.7322834646e-01   5.3077089288e-01
6.8110236220e-01   -2.3571601492e-03
6.8897637795e-01   -5.6900724532e-01
6.9685039370e-01   -1.0474791604e+00
7.0472440945e-01   -1.3281439687e+00
7.1259842520e-01   -1.3378413932e+00
7.2047244094e-01   -1.0581747807e+00
7.2834645669e-01   -5.3278942667e-01
7.3622047244e-01   1.3892580324e-01
7.4409448819e-01   8.2021861699e-01
7.5196850394e-01   1.3642843742e+00
7.5984251969e-01   1.6460222813e+00
7.6771653543e-01   1.5901053000e+00
7.7559055118e-01   1.1898438953e+00
7.8346456693e-01   5.1249924716e-01
7.9133858268e-01   -3.1126119678e-01
7.9921259843e-01   -1.1125065263e+00
8.0708661417e-01   -1.7184016230e+00
8.1496062992e-01   -1.9889663434e+00
8.2283464567e-01   -1.8491828670e+00
8.3070866142e-01   -1.3083158050e+00
8.3858267717e-01   -4.6193790631e-01
8.4645669291e-01   5.2442258241e-01
8.5433070866e-01   1.4471439322e+00
8.6220472441e-01   2.1065282958e+00
8.7007874016e-01   2.3498248406e+00
8.7795275591e-01   2.1059740314e+00
8.8582677165e-01   1.4044664030e+00
8.9370078740e-01   3.7373128654e-01
9.0157480315e-01   -7.8187055432e-01
9.0944881890e-01   -1.8225467097e+00
9.1732283465e-01   -2.5226616924e+00
9.2519685039e-01   -2.7193045695e+00
9.3307086614e-01   -2.3497248763e+00
9.4094488189e-01   -1.4689043070e+00
9.4881889764e-01   -2.4242566836e-01
9.5669291339e-01   1.0840335168e+00
9.6456692913e-01   2.2340232150e+00
9.7244094488e-01   2.9578456652e+00
9.8031496063e-01   3.0862256547e+00
9.8818897638e-01   2.5698641278e+00
9.9606299213e-01   1.4935896627e+00
1.0039370079e+00   6.4737029381e-02


==> data/conv_k7_k400_Ey_imag.dat <==
X    Y
3.9370078740e-03   1.3352356416e+00
1.1811023622e-02   1.1704936465e+00
1.9685039370e-02   9.2118414545e-01
2.7559055118e-02   6.2063030976e-01
3.5433070866e-02   2.8329327920e-01
4.3307086614e-02   -7.4239554408e-02
5.1181102362e-02   -4.3404153426e-01
5.9055118110e-02   -7.7771999369e-01
6.6929133858e-02   -1.0875102550e+00
7.4803149606e-02   -1.3469829790e+00
8.2677165354e-02   -1.5417828310e+00
9.0551181102e-02   -1.6605811717e+00
9.8425196850e-02   -1.6957077108e+00
1.0629921260e-01   -1.6436047068e+00
1.1417322835e-01   -1.5051196610e+00
1.2204724409e-01   -1.2852473293e+00
1.2992125984e-01   -9.9354324772e-01
1.3779527559e-01   -6.4324397587e-01
1.4566929134e-01   -2.5098184847e-01
1.5354330709e-01   1.6389608559e-01
1.6141732283e-01   5.8071527720e-01
1.6929133858e-01   9.7766083731e-01
1.7716535433e-01   1.3339470023e+00
1.8503937008e-01   1.6300505897e+00
1.9291338583e-01   1.8489647010e+00
2.0078740157e-01   1.9772656244e+00
2.0866141732e-01   2.0057832626e+00
2.1653543307e-01   1.9303283958e+00
2.2440944882e-01   1.7518450293e+00
2.3228346457e-01   1.4767805345e+00
2.4015748031e-01   1.1166579321e+00
2.4803149606e-01   6.8794690423e-01
2.5590551181e-01   2.1073994325e-01
2.6377952756e-01   -2.9129019861e-01
2.7165354331e-01   -7.9273588058e-01
2.7952755906e-01   -1.2676187490e+00
2.8740157480e-01   -1.6900707866e+00
2.9527559055e-01   -2.0366562660e+00
3.0314960630e-01   -2.2868880975e+00
3.1102362205e-01   -2.4247524036e+00
3.1889763780e-01   -2.4396431173e+00
3.2677165354e-01   -2.3271432059e+00
3.3464566929e-01   -2.0891702467e+00
3.4251968504e-01   -1.7343534775e+00
3.5039370079e-01   -1.2778087463e+00
3.5826771654e-01   -7.4018282921e-01
3.6614173228e-01   -1.4727177309e-01
3.7401574803e-01   4.7143658627e-01
3.8188976378e-01   1.0845208924e+00
3.8976377953e-01   1.6594902747e+00
3.9763779528e-01   2.1650304693e+00
4.0551181102e-01   2.5725507497e+00
4.1338582677e-01   2.8574570388e+00
4.2125984252e-01   3.0012542649e+00
4.2913385827e-01   2.9918988527e+00
4.3700787402e-01   2.8251503850e+00
4.4488188976e-01   2.5051363681e+00
4.5275590551e-01   2.0437934160e+00
4.6062992126e-01   1.4610998117e+00
4.6850393701e-01   7.8401550828e-01
4.7637795276e-01   4.5094096454e-02
4.8425196850e-01   -7.1845453860e-01
4.9212598425e-01   -1.4674699410e+00
5.0000000000e-01   -2.1620659568e+00
5.0787401575e-01   -2.7639095743e+00
5.1574803150e-01   -2.8345528202e+00
5.2362204724e-01   -2.3421581272e+00
5.3149606299e-01   -1.3661818708e+00
5.3937007874e-01   -8.5592141321e-02
5.4724409449e-01   1.2534461310e+00
5.5511811024e-01   2.3844158913e+00
5.6299212598e-01   3.0729397065e+00
5.7086614173e-01   3.1653482600e+00
5.7874015748e-01   2.6224822267e+00
5.8661417323e-01   1.5322605574e+00
5.9448818898e-01   9.6082122550e-02
6.0236220472e-01   -1.4069490833e+00
6.1023622047e-01   -2.6744037249e+00
6.1811023622e-01   -3.4409534053e+00
6.2598425197e-01   -3.5335847500e+00
6.3385826772e-01   -2.9104451400e+00
6.4173228346e-01   -1.6739714615e+00
6.4960629921e-01   -5.5729658836e-02
6.5748031496e-01   1.6268430554e+00
6.6535433071e-01   3.0319149254e+00
6.7322834646e-01   3.8625787331e+00
6.8110236220e-01   3.9297582245e+00
6.8897637795e-01   3.1942296175e+00
6.9685039370e-01   1.7803230086e+00
7.0472440945e-01   -4.3800704009e-02
7.1259842520e-01   -1.9166824909e+00
7.2047244094e-01   -3.4547714056e+00
7.2834645669e-01   -4.3307619561e+00
7.3622047244e-01   -4.3430739742e+00
7.4409448819e-01   -3.4618497296e+00
7.5196850394e-01   -1.8406817526e+00
7.5984251969e-01   2.0923249901e-01
7.6771653543e-01   2.2779960854e+00
7.7559055118e-01   3.9389002574e+00
7.8346456693e-01   4.8363175117e+00
7.9133858268e-01   4.7616959169e+00
7.9921259843e-01   3.7012516345e+00
8.0708661417e-01   1.8450822497e+00
8.1496062992e-01   -4.4594834958e-01
8.2283464567e-01   -2.7103182892e+00
8.3070866142e-01   -4.4781738653e+00
8.3858267717e-01   -5.3689012959e+00
8.4645669291e-01   -5.1729907353e+00
8.5433070866e-01   -3.9003645312e+00
8.6220472441e-01   -1.7850255418e+00
8.7007874016e-01   7.5746797144e-01
8.7795275591e-01   3.2113518229e+00
8.8582677165e-01   5.0647289403e+00
8.9370078740e-01   5.9167700590e+00
9.0157480315e-01   5.5640260222e+00
9.0944881890e-01   4.0478942709e+00
9.1732283465e-01   1.6531184314e+00
9.2519685039e-01   -1.1453923398e+00
9.3307086614e-01   -3.7764659428e+00
9.4094488189e-01   -5.6889204127e+00
9.4881889764e-01   -6.4673070914e+00
9.5669291339e-01   -5.9217755334e+00
9.6456692913e-01   -4.1332532557e+00
9.7244094488e-01   -1.4436217897e+00
9.8031496063e-01   1.6093157547e+00
9.8818897638e-01   4.3992509975e+00
9.9606299213e-01   6.3393657011e+00
1.0039370079e+00   7.0071585348e+00


==> data/conv_k7_k400_Ey_real.dat <==
X    Y
3.9370078740e-03   -5.6060926754e-01
1.1811023622e-02   -8.3590623611e-01
1.9685039370e-02   -1.0272945180e+00
2.7559055118e-02   -1.1640456038e+00
3.5433070866e-02   -1.2400714794e+00
4.3307086614e-02   -1.2523424180e+00
5.1181102362e-02   -1.2009843538e+00
5.9055118110e-02   -1.0892371441e+00
6.6929133858e-02   -9.2326419911e-01
7.4803149606e-02   -7.1182633129e-01
8.2677165354e-02   -4.6584011121e-01
9.0551181102e-02   -1.9782692809e-01
9.8425196850e-02   7.8694799469e-02
1.0629921260e-01   3.4986689779e-01
1.1417322835e-01   6.0216360322e-01
1.2204724409e-01   8.2302994759e-01
1.2992125984e-01   1.0014960681e+00
1.3779527559e-01   1.1286821915e+00
1.4566929134e-01   1.1982439301e+00
1.5354330709e-01   1.2066817979e+00
1.6141732283e-01   1.1534892178e+00
1.6929133858e-01   1.0412081401e+00
1.7716535433e-01   8.7529367673e-01
1.8503937008e-01   6.6388323565e-01
1.9291338583e-01   4.1740442979e-01
2.0078740157e-01   1.4807749943e-01
2.0866141732e-01   -1.3065288839e-01
2.1653543307e-01   -4.0477802675e-01
2.2440944882e-01   -6.6039571060e-01
2.3228346457e-01   -8.8439292894e-01
2.4015748031e-01   -1.0650968931e+00
2.4803149606e-01   -1.1928788438e+00
2.5590551181e-01   -1.2606352008e+00
2.6377952756e-01   -1.2641885238e+00
2.7165354331e-01   -1.2025251479e+00
2.7952755906e-01   -1.0778917061e+00
2.8740157480e-01   -8.9574785848e-01
2.9527559055e-01   -6.6452883550e-01
3.0314960630e-01   -3.9529265973e-01
3.1102362205e-01   -1.0120438553e-01
3.1889763780e-01   2.0308381381e-01
3.2677165354e-01   5.0213857504e-01
3.3464566929e-01   7.8049520127e-01
3.4251968504e-01   1.0234516618e+00
3.5039370079e-01   1.2178151371e+00
3.5826771654e-01   1.3526124501e+00
3.6614173228e-01   1.4196965132e+00
3.7401574803e-01   1.4142022921e+00
3.8188976378e-01   1.3348793607e+00
3.8976377953e-01   1.1842553482e+00
3.9763779528e-01   9.6857694732e-01
4.0551181102e-01   6.9757451054e-01
4.1338582677e-01   3.8406391635e-01
4.2125984252e-01   4.3348101372e-02
4.2913385827e-01   -3.0749555057e-01
4.3700787402e-01   -6.5045079156e-01
4.4488188976e-01   -9.6748133719e-01
4.5275590551e-01   -1.2414511273e+00
4.6062992126e-01   -1.4570253688e+00
4.6850393701e-01   -1.6015292170e+00
4.7637795276e-01   -1.6656607235e+00
4.8425196850e-01   -1.6440628149e+00
4.9212598425e-01   -1.5357089648e+00
5.0000000000e-01   -1.3440761884e+00
5.0787401575e-01   -1.0770698024e+00
5.1574803150e-01   -5.6836542418e-01
5.2362204724e-01   7.7603855301e-02
5.3149606299e-01   7.2409225383e-01
5.3937007874e-01   1.2308240615e+00
5.4724409449e-01   1.4841702124e+00
5.5511811024e-01   1.4223692514e+00
5.6299212598e-01   1.0501627272e+00
5.7086614173e-01   4.3949045829e-01
5.7874015748e-01   -2.8426749826e-01
5.8661417323e-01   -9.6790439994e-01
5.9448818898e-01   -1.4626282393e+00
6.0236220472e-01   -1.6562359743e+00
6.1023622047e-01   -1.4982321650e+00
6.1811023622e-01   -1.0123713993e+00
6.2598425197e-01   -2.9361629826e-01
6.3385826772e-01   5.1029526484e-01
6.4173228346e-01   1.2291023174e+00
6.4960629921e-01   1.7059103651e+00
6.5748031496e-01   1.8311951768e+00
6.6535433071e-01   1.5676185901e+00
6.7322834646e-01   9.6006109543e-01
6.8110236220e-01   1.2832660811e-01
6.8897637795e-01   -7.5635969265e-01
6.9685039370e-01   -1.5064715913e+00
7.0472440945e-01   -1.9577978087e+00
7.1259842520e-01   -2.0051591912e+00
7.2047244094e-01   -1.6264912863e+00
7.2834645669e-01   -8.8991015646e-01
7.3622047244e-01   5.8257667591e-02
7.4409448819e-01   1.0224602625e+00
7.5196850394e-01   1.7981290879e+00
7.5984251969e-01   2.2149563075e+00
7.6771653543e-01   2.1740592401e+00
7.7559055118e-01   1.6709214443e+00
7.8346456693e-01   7.9900910473e-01
7.9133858268e-01   -2.6738487744e-01
7.9921259843e-01   -1.3079176126e+00
8.0708661417e-01   -2.1016166801e+00
8.1496062992e-01   -2.4736763138e+00
8.2283464567e-01   -2.3337274053e+00
8.3070866142e-01   -1.6972245447e+00
8.3858267717e-01   -6.8496482974e-01
8.4645669291e-01   4.9963942798e-01
8.5433070866e-01   1.6113554754e+00
8.6220472441e-01   2.4138727502e+00
8.7007874016e-01   2.7298803354e+00
8.7795275591e-01   2.4799855773e+00
8.8582677165e-01   1.7020016262e+00
8.9370078740e-01   5.4591012169e-01
9.0157480315e-01   -7.5491382149e-01
9.0944881890e-01   -1.9307390152e+00
9.1732283465e-01   -2.7313848808e+00
9.2519685039e-01   -2.9793256774e+00
9.3307086614e-01   -2.6087986134e+00
9.4094488189e-01   -1.6823362334e+00
9.4881889764e-01   -3.8067861021e-01
9.5669291339e-01   1.0323700777e+00
9.6456692913e-01   2.2633771341e+00
9.7244094488e-01   3.0501968112e+00
9.8031496063e-01   3.2176776978e+00
9.8818897638e-01   2.7163800698e+00
9.9606299213e-01   1.6358341412e+00
1.0039370079e+00   1.8878506932e-01


==> data/conv_k7_k600_Ey_imag.dat <==
X    Y
3.9370078740e-03   6.0368101880e+00
1.1811023622e-02   4.9808377097e+00
1.9685039370e-02   3.6605066120e+00
2.7559055118e-02   2.1504131328e+00
3.5433070866e-02   5.2791022896e-01
4.3307086614e-02   -1.1237717395e+00
5.1181102362e-02   -2.7197969641e+00
5.9055118110e-02   -4.1780774294e+00
6.6929133858e-02   -5.4234962445e+00
7.4803149606e-02   -6.3917729377e+00
8.2677165354e-02   -7.0327824927e+00
9.0551181102e-02   -7.3131517415e+00
9.8425196850e-02   -7.2179909052e+00
1.0629921260e-01   -6.7516876776e+00
1.1417322835e-01   -5.9377099309e+00
1.2204724409e-01   -4.8174227375e+00
1.2992125984e-01   -3.4479887800e+00
1.3779527559e-01   -1.8994561346e+00
1.4566929134e-01   -2.5117007742e-01
1.5354330709e-01   1.4122844286e+00
1.6141732283e-01   3.0054218044e+00
1.6929133858e-01   4.4462531746e+00
1.7716535433e-01   5.6605003143e+00
1.8503937008e-01   6.5854258693e+00
1.9291338583e-01   7.1730739829e+00
2.0078740157e-01   7.3927565982e+00
2.0866141732e-01   7.2326557902e+00
2.1653543307e-01   6.7004549804e+00
2.2440944882e-01   5.8229828087e+00
2.3228346457e-01   4.6448514888e+00
2.4015748031e-01   3.2261941825e+00
2.4803149606e-01   1.6396009692e+00
2.5590551181e-01   -3.3597388738e-02
2.6377952756e-01   -1.7075015462e+00
2.7165354331e-01   -3.2960470420e+00
2.7952755906e-01   -4.7174226676e+00
2.8740157480e-01   -5.8982958446e+00
2.9527559055e-01   -6.7775867650e+00
3.0314960630e-01   -7.3096298900e+00
3.1102362205e-01   -7.4665477523e+00
3.1889763780e-01   -7.2397067181e+00
3.2677165354e-01   -6.6401937333e+00
3.3464566929e-01   -5.6982747663e+00
3.4251968504e-01   -4.4618701668e+00
3.5039370079e-01   -2.9941197955e+00
3.5826771654e-01   -1.3701543956e+00
3.6614173228e-01   3.2674137490e-01
3.7401574803e-01   2.0094064215e+00
3.8188976378e-01   3.5912770261e+00
3.8976377953e-01   4.9908343553e+00
3.9763779528e-01   6.1358134924e+00
4.0551181102e-01   6.9669268455e+00
4.1338582677e-01   7.4409374797e+00
4.2125984252e-01   7.5329087016e+00
4.2913385827e-01   7.2375138628e+00
4.3700787402e-01   6.5693433192e+00
4.4488188976e-01   5.5621876825e+00
4.5275590551e-01   4.2673246788e+00
4.6062992126e-01   2.7509175961e+00
4.6850393701e-01   1.0906248662e+00
4.7637795276e-01   -6.2836719425e-01
4.8425196850e-01   -2.3177115450e+00
4.9212598425e-01   -3.8904506654e+00
5.0000000000e-01   -5.2654851659e+00
5.0787401575e-01   -6.3717587118e+00
5.1574803150e-01   -6.1712377327e+00
5.2362204724e-01   -4.7032175916e+00
5.3149606299e-01   -2.2673060107e+00
5.3937007874e-01   6.3771266333e-01
5.4724409449e-01   3.4159909403e+00
5.5511811024e-01   5.4968234879e+00
5.6299212598e-01   6.4518793052e+00
5.7086614173e-01   6.0833604227e+00
5.7874015748e-01   4.4649781189e+00
5.8661417323e-01   1.9272209283e+00
5.9448818898e-01   -1.0101166205e+00
6.0236220472e-01   -3.7443865379e+00
6.1023622047e-01   -5.7137271176e+00
6.1811023622e-01   -6.5125166671e+00
6.2598425197e-01   -5.9749098606e+00
6.3385826772e-01   -4.2092811206e+00
6.4173228346e-01   -1.5763968997e+00
6.4960629921e-01   1.3842939734e+00
6.5748031496e-01   4.0651693616e+00
6.6535433071e-01   5.9151288127e+00
6.7322834646e-01   6.5528849927e+00
6.8110236220e-01   5.8455473118e+00
6.8897637795e-01   3.9363187176e+00
6.9685039370e-01   1.2155190288e+00
7.0472440945e-01   -1.7592010076e+00
7.1259842520e-01   -4.3771418130e+00
7.2047244094e-01   -6.0999235685e+00
7.2834645669e-01   -6.5722078102e+00
7.3622047244e-01   -5.6949957755e+00
7.4409448819e-01   -3.6463733176e+00
7.5196850394e-01   -8.4538102449e-01
7.5984251969e-01   2.1336889959e+00
7.6771653543e-01   4.6790315964e+00
7.7559055118e-01   6.2669780511e+00
7.8346456693e-01   6.5697328428e+00
7.9133858268e-01   5.5230405558e+00
7.9921259843e-01   3.3398235236e+00
8.0708661417e-01   4.6689073286e-01
8.1496062992e-01   -2.5064999879e+00
8.2283464567e-01   -4.9694974823e+00
8.3070866142e-01   -6.4151467010e+00
8.3858267717e-01   -6.5447411545e+00
8.4645669291e-01   -5.3295495145e+00
8.5433070866e-01   -3.0171652854e+00
8.6220472441e-01   -8.1075971953e-02
8.7007874016e-01   2.8762870672e+00
8.7795275591e-01   5.2471400756e+00
8.8582677165e-01   6.5432677823e+00
8.9370078740e-01   6.4965645925e+00
9.0157480315e-01   5.1144948269e+00
9.0944881890e-01   2.6790199139e+00
9.1732283465e-01   -3.1091926445e-01
9.2519685039e-01   -3.2416030058e+00
9.3307086614e-01   -5.5105128441e+00
9.4094488189e-01   -6.6502004744e+00
9.4881889764e-01   -6.4246039776e+00
9.5669291339e-01   -4.8779541003e+00
9.6456692913e-01   -2.3261340626e+00
9.7244094488e-01   7.0781828333e-01
9.8031496063e-01   3.6009149523e+00
9.8818897638e-01   5.7581404008e+00
9.9606299213e-01   6.7348323663e+00
1.0039370079e+00   6.3283509506e+00


==> data/conv_k7_k600_Ey_real.dat <==
X    Y
3.9370078740e-03   -4.0241219171e+00
1.1811023622e-02   -5.2689468434e+00
1.9685039370e-02   -6.2224346397e+00
2.7559055118e-02   -6.8545664545e+00
3.5433070866e-02   -7.1332012895e+00
4.3307086614e-02   -7.0444198252e+00
5.1181102362e-02   -6.5932189319e+00
5.9055118110e-02   -5.8032329407e+00
6.6929133858e-02   -4.7154970008e+00
7.4803149606e-02   -3.3863173258e+00
8.2677165354e-02   -1.8843576780e+00
9.0551181102e-02   -2.8709371366e-01
9.8425196850e-02   1.3231811416e+00
1.0629921260e-01   2.8635929227e+00
1.1417322835e-01   4.2549507656e+00
1.2204724409e-01   5.4258167731e+00
1.2992125984e-01   6.3161720542e+00
1.3779527559e-01   6.8804915025e+00
1.4566929134e-01   7.0900704222e+00
1.5354330709e-01   6.9344848554e+00
1.6141732283e-01   6.4221095136e+00
1.6929133858e-01   5.5796675576e+00
1.7716535433e-01   4.4508377179e+00
1.8503937008e-01   3.0939917987e+00
1.9291338583e-01   1.5791783165e+00
2.0078740157e-01   -1.5492517612e-02
2.0866141732e-01   -1.6078746204e+00
2.1653543307e-01   -3.1160148973e+00
2.2440944882e-01   -4.4623689724e+00
2.3228346457e-01   -5.5777866374e+00
2.4015748031e-01   -6.4050621195e+00
2.4803149606e-01   -6.9018659782e+00
2.5590551181e-01   -7.0429100158e+00
2.6377952756e-01   -6.8212343228e+00
2.7165354331e-01   -6.2485499486e+00
2.7952755906e-01   -5.3546211115e+00
2.8740157480e-01   -4.1857193227e+00
2.9527559055e-01   -2.8022299090e+00
3.0314960630e-01   -1.2755342929e+00
3.1102362205e-01   3.1567092581e-01
3.1889763780e-01   1.8894284086e+00
3.2677165354e-01   3.3647389107e+00
3.3464566929e-01   4.6657281271e+00
3.4251968504e-01   5.7255472343e+00
3.5039370079e-01   6.4898059190e+00
3.5826771654e-01   6.9193617706e+00
3.6614173228e-01   6.9923245744e+00
3.7401574803e-01   6.7051714716e+00
3.8188976378e-01   6.0729160947e+00
3.8976377953e-01   5.1283241739e+00
3.9763779528e-01   3.9202168015e+00
4.0551181102e-01   2.5109490255e+00
4.1338582677e-01   9.7319302957e-01
4.2125984252e-01   -6.1380749600e-01
4.2913385827e-01   -2.1683184235e+00
4.3700787402e-01   -3.6103219460e+00
4.4488188976e-01   -4.8656336430e+00
4.5275590551e-01   -5.8697169731e+00
4.6062992126e-01   -6.5709993666e+00
4.6850393701e-01   -6.9335194562e+00
4.7637795276e-01   -6.9387703835e+00
4.8425196850e-01   -6.5866441810e+00
4.9212598425e-01   -5.8954290845e+00
5.0000000000e-01   -4.9008604790e+00
5.0787401575e-01   -3.6542744477e+00
5.1574803150e-01   -1.6564468191e+00
5.2362204724e-01   6.8131882020e-01
5.3149606299e-01   2.8779696024e+00
5.3937007874e-01   4.4816703328e+00
5.4724409449e-01   5.1627235636e+00
5.5511811024e-01   4.7813370952e+00
5.6299212598e-01   3.4163114520e+00
5.7086614173e-01   1.3487636543e+00
5.7874015748e-01   -9.9575379408e-01
5.8661417323e-01   -3.1348229371e+00
5.9448818898e-01   -4.6284036408e+00
6.0236220472e-01   -5.1693377198e+00
6.1023622047e-01   -4.6465035447e+00
6.1811023622e-01   -3.1676389227e+00
6.2598425197e-01   -1.0371460379e+00
6.3385826772e-01   1.3065512119e+00
6.4173228346e-01   3.3812091112e+00
6.4960629921e-01   4.7599701138e+00
6.5748031496e-01   5.1591686036e+00
6.6535433071e-01   4.4966813401e+00
6.7322834646e-01   2.9088186578e+00
6.8110236220e-01   7.2228403284e-01
6.8897637795e-01   -1.6130302630e+00
6.9685039370e-01   -3.6165906152e+00
7.0472440945e-01   -4.8760798109e+00
7.1259842520e-01   -5.1322312222e+00
7.2047244094e-01   -4.3321877540e+00
7.2834645669e-01   -2.6404072535e+00
7.3622047244e-01   -4.0486364029e-01
7.4409448819e-01   1.9145098441e+00
7.5196850394e-01   3.8404256076e+00
7.5984251969e-01   4.9764395343e+00
7.6771653543e-01   5.0885403105e+00
7.7559055118e-01   4.1533438632e+00
7.8346456693e-01   2.3629702787e+00
7.9133858268e-01   8.5584711721e-02
7.9921259843e-01   -2.2102946101e+00
8.0708661417e-01   -4.0521631091e+00
8.1496062992e-01   -5.0607533980e+00
8.2283464567e-01   -5.0281151379e+00
8.3070866142e-01   -3.9604823067e+00
8.3858267717e-01   -2.0770898846e+00
8.4645669291e-01   2.3483647870e-01
8.5433070866e-01   2.4996767961e+00
8.6220472441e-01   4.2512437273e+00
8.7007874016e-01   5.1287212201e+00
8.7795275591e-01   4.9509766460e+00
8.8582677165e-01   3.7539427490e+00
8.9370078740e-01   1.7833572452e+00
9.0157480315e-01   -5.5567371524e-01
9.0944881890e-01   -2.7819388269e+00
9.1732283465e-01   -4.4371022924e+00
9.2519685039e-01   -5.1800464506e+00
9.3307086614e-01   -4.8571583249e+00
9.4094488189e-01   -3.5340843784e+00
9.4881889764e-01   -1.4823895261e+00
9.5669291339e-01   8.7617252039e-01
9.6456692913e-01   3.0563397400e+00
9.7244094488e-01   4.6091616916e+00
9.8031496063e-01   5.2144320948e+00
9.8818897638e-01   4.7467061021e+00
9.9606299213e-01   3.3012918774e+00
1.0039370079e+00   1.1748350377e+00


==> data/fft_k500_n6.dat <==
X    Y
-9.8960168588e+00   1.2214431378e-04
-9.5867663320e+00   1.2051286083e-04
-9.2775158051e+00   1.1948459198e-04
-8.9682652783e+00   1.1903937279e-04
-8.6590147515e+00   1.1916855202e-04
-8.3497642246e+00   1.1987460204e-04
-8.0405136978e+00   1.2117121926e-04
-7.7312631709e+00   1.2308389176e-04
-7.4220126441e+00   1.2565097453e-04
-7.1127621173e+00   1.2892535126e-04
-6.8035115904e+00   1.3297680831e-04
-6.4942610636e+00   1.3789530853e-04
-6.1850105368e+00   1.4379543735e-04
-5.8757600099e+00   1.5082241478e-04
-5.5665094831e+00   1.5916024228e-04
-5.2572589562e+00   1.6904281559e-04
-4.9480084294e+00   1.8076923120e-04
-4.6387579026e+00   1.9472512782e-04
-4.3295073757e+00   2.1141287119e-04
-4.0202568489e+00   2.3149494540e-04
-3.7110063221e+00   2.5585746259e-04
-3.4017557952e+00   2.8570495865e-04
-3.0925052684e+00   3.2270484157e-04
-2.7832547415e+00   3.6921200714e-04
-2.4740042147e+00   4.2862356637e-04
-2.1647536879e+00   5.0593666727e-04
-1.8555031610e+00   6.0854722069e-04
-1.5462526342e+00   7.4660809769e-04
-1.2370021074e+00   9.2030268868e-04
-9.2775158051e-01   1.6039847791e-03
-6.1850105368e-01   1.9101822901e-03
-3.0925052684e-01   2.8420883462e-03
0.0000000000e+00   4.7997181567e-03
3.0925052684e-01   9.9410135561e-03
6.1850105368e-01   3.2106158313e-02
9.2775158051e-01   8.1417764574e-01
1.2370021074e+00   8.7878561915e-02
1.5462526342e+00   1.6224409832e-02
1.8555031610e+00   6.5967267305e-03
2.1647536879e+00   3.5660023770e-03
2.4740042147e+00   2.2374655417e-03
2.7832547415e+00   1.5395655989e-03
3.0925052684e+00   1.1282987796e-03
3.4017557952e+00   8.6584960755e-04
3.7110063221e+00   6.8828295408e-04
4.0202568489e+00   5.6265259895e-04
4.3295073757e+00   4.7058133729e-04
4.6387579026e+00   4.0116280833e-04
4.9480084294e+00   3.4759328764e-04
5.2572589562e+00   3.0545068045e-04
5.5665094831e+00   2.7176052558e-04
5.8757600099e+00   2.4446305897e-04
6.1850105368e+00   2.2209596153e-04
6.4942610636e+00   2.0359852285e-04
6.8035115904e+00   1.8818689478e-04
7.1127621173e+00   1.7527241813e-04
7.4220126441e+00   1.6440684448e-04
7.7312631709e+00   1.5524480687e-04
8.0405136978e+00   1.4751762131e-04
8.3497642246e+00   1.4101469549e-04
8.6590147515e+00   1.3557014828e-04
8.9682652783e+00   1.3105306648e-04
9.2775158051e+00   1.2736034744e-04
9.5867663320e+00   1.2441141417e-04


==> data/fft_k600_n7.dat <==
X    Y
-1.3853550938e+01   5.2110841465e-06
-1.3637089204e+01   4.7768005799e-06
-1.3420627471e+01   5.3063463368e-06
-1.3204165738e+01   4.8868491137e-06
-1.2987704004e+01   5.4310616678e-06
-1.2771242271e+01   5.0224463161e-06
-1.2554780537e+01   5.5878437775e-06
-1.2338318804e+01   5.1864100398e-06
-1.2121857070e+01   5.7801343681e-06
-1.1905395337e+01   5.3822513726e-06
-1.1688933604e+01   6.0123735030e-06
-1.1472471870e+01   5.6143423952e-06
-1.1256010137e+01   6.2902343619e-06
-1.1039548403e+01   5.8881373046e-06
-1.0823086670e+01   6.6209454335e-06
-1.0606624937e+01   6.2104674797e-06
-1.0390163203e+01   7.0137343780e-06
-1.0173701470e+01   6.5899402428e-06
-9.9572397365e+00   7.4804450654e-06
-9.7407780031e+00   7.0374852164e-06
-9.5243162697e+00   8.0364064850e-06
-9.3078545363e+00   7.5671144027e-06
-9.0913928029e+00   8.7016762010e-06
-8.8749310695e+00   8.1969977961e-06
-8.6584693361e+00   9.5028540792e-06
-8.4420076027e+00   8.9510151225e-06
-8.2255458693e+00   1.0475787067e-05
-8.0090841359e+00   9.8610439650e-06
-7.7926224025e+00   1.1669707045e-05
-7.5761606691e+00   1.0970419147e-05
-7.3596989357e+00   1.3153750045e-05
-7.1432372023e+00   1.2339315838e-05
-6.9267754689e+00   1.5027583374e-05
-6.7103137355e+00   1.4053411934e-05
-6.4938520020e+00   1.7439432309e-05
-6.2773902686e+00   1.6238389197e-05
-6.0609285352e+00   2.0618128212e-05
-5.8444668018e+00   1.9085381774e-05
-5.6280050684e+00   2.4933372003e-05
-5.4115433350e+00   2.2898270072e-05
-5.1950816016e+00   3.1017045008e-05
-4.9786198682e+00   2.8188034147e-05
-4.7621581348e+00   4.0028930880e-05
-4.5456964014e+00   3.5878723603e-05
-4.3292346680e+00   5.4304831958e-05
-4.1127729346e+00   4.7813336449e-05
-3.8963112012e+00   7.9178614709e-05
-3.6798494678e+00   6.8213753388e-05
-3.4633877344e+00   1.2922691670e-04
-3.2469260010e+00   1.0901482329e-04
-3.0304642676e+00   2.5722554383e-04
-2.8140025342e+00   2.1859315065e-04
-2.5975408008e+00   7.8672866285e-04
-2.3810790674e+00   8.4031780182e-04
-2.1646173340e+00   1.2998898408e-02
-1.9481556006e+00   1.7733500476e-02
-1.7316938672e+00   4.0923537791e-03
-1.5152321338e+00   2.8768781709e-04
-1.2987704004e+00   9.1991425800e-04
-1.0823086670e+00   1.0410310108e-04
-8.6584693361e-01   7.2927320354e-04
-6.4938520020e-01   1.8730069175e-04
-4.3292346680e-01   8.9313678913e-04
-2.1646173340e-01   4.0581389415e-04
0.0000000000e+00   1.8211386410e-03
2.1646173340e-01   1.2946243950e-03
4.3292346680e-01   6.8823056080e-03
6.4938520020e-01   9.2717291777e-03
8.6584693361e-01   1.7992498216e-01
1.0823086670e+00   3.0389460481e-01
1.2987704004e+00   7.9162832909e-02
1.5152321338e+00   1.9032798551e-02
1.7316938672e+00   6.8107191477e-02
1.9481556006e+00   1.9888562562e-01
2.1646173340e+00   8.4672624139e-02
2.3810790674e+00   2.0276931915e-03
2.5975408008e+00   2.4739151739e-03
2.8140025342e+00   1.1546944716e-04
3.0304642676e+00   4.4740616759e-04
3.2469260010e+00   8.7085749753e-06
3.4633877344e+00   1.4128908732e-04
3.6798494678e+00   1.0257751444e-07
3.8963112012e+00   6.1821554839e-05
4.1127729346e+00   1.4589734826e-06
4.3292346680e+00   3.4060453855e-05
4.5456964014e+00   3.2493783453e-06
4.7621581348e+00   2.2189354087e-05
4.9786198682e+00   4.4285749672e-06
5.1950816016e+00   1.6269144996e-05
5.4115433350e+00   5.0834797146e-06
5.6280050684e+00   1.2930792675e-05
5.8444668018e+00   5.3968330193e-06
6.0609285352e+00   1.0852745451e-05
6.2773902686e+00   5.5045185740e-06
6.4938520020e+00   9.4538970939e-06
6.7103137355e+00   5.4936776683e-06
6.9267754689e+00   8.4536061383e-06
7.1432372023e+00   5.4179476244e-06
7.3596989357e+00   7.7051022337e-06
7.5761606691e+00   5.3099461652e-06
7.7926224025e+00   7.1261427295e-06
8.0090841359e+00   5.1894352411e-06
8.2255458693e+00   6.6677824169e-06
8.4420076027e+00   5.0683543889e-06
8.6584693361e+00   6.2993287562e-06
8.8749310695e+00   4.9538797004e-06
9.0913928029e+00   6.0006560569e-06
9.3078545363e+00   4.8502858858e-06
9.5243162697e+00   5.7580698554e-06
9.7407780031e+00   4.7600889374e-06
9.9572397365e+00   5.5619763370e-06
1.0173701470e+01   4.6847550629e-06
1.0390163203e+01   5.4055140034e-06
1.0606624937e+01   4.6251462543e-06
1.0823086670e+01   5.2837211447e-06
1.1039548403e+01   4.5818047908e-06
1.1256010137e+01   5.1930141846e-06
1.1472471870e+01   4.5551388252e-06
1.1688933604e+01   5.1308538020e-06
1.1905395337e+01   4.5455474031e-06
1.2121857070e+01   5.0955292888e-06
1.2338318804e+01   4.5535090399e-06
1.2554780537e+01   5.0860208708e-06
1.2771242271e+01   4.5796494566e-06
1.2987704004e+01   5.1019163450e-06
1.3204165738e+01   4.6247989821e-06
1.3420627471e+01   5.1433682682e-06
1.3637089204e+01   4.6900471678e-06


==> data/gauss_B_CL.dat <==
X    Y
7.9365079365e-03   -9.1133407305e-07
2.3809523810e-02   -1.1692782444e-06
3.9682539683e-02   -1.1652980114e-06
5.5555555556e-02   -5.0506515885e-07
7.1428571429e-02   1.4148804626e-06
8.7301587302e-02   5.3791881423e-06
1.0317460317e-01   1.2211418259e-05
1.1904761905e-01   2.2464427462e-05
1.3492063492e-01   3.5916460922e-05
1.5079365079e-01   5.0907906993e-05
1.6666666667e-01   6.3651993808e-05
1.8253968254e-01   6.7770451442e-05
1.9841269841e-01   5.4403103866e-05
2.1428571429e-01   1.3260610697e-05
2.3015873016e-01   -6.5128747564e-05
2.4603174603e-01   -1.8602085122e-04
2.6190476190e-01   -3.4639773095e-04
2.7777777778e-01   -5.3124722223e-04
2.9365079365e-01   -7.1156534535e-04
3.0952380952e-01   -8.4552496450e-04
3.2539682540e-01   -8.8381306911e-04
3.4126984127e-01   -7.7915923749e-04
3.5714285714e-01   -4.9872179006e-04
3.7301587302e-01   -3.6635614709e-05
3.8888888889e-01   5.7684854300e-04
4.0476190476e-01   1.2731326333e-03
4.2063492063e-01   1.9522069193e-03
4.3650793651e-01   2.4987594947e-03
4.5238095238e-01   2.8047652409e-03
4.6825396825e-01   2.7935436892e-03
4.8412698413e-01   2.4391787274e-03
5.0000000000e-01   1.7758363583e-03
5.1587301587e-01   8.9387282826e-04
5.3174603175e-01   -7.6925668003e-05
5.4761904762e-01   -9.9312321981e-04
5.6349206349e-01   -1.7261204839e-03
5.7936507937e-01   -2.1863872240e-03
5.9523809524e-01   -2.3378333273e-03
6.1111111111e-01   -2.1995841142e-03
6.2698412698e-01   -1.8358744207e-03
6.4285714286e-01   -1.3377296795e-03
6.5873015873e-01   -8.0173702617e-04
6.7460317460e-01   -3.1119933214e-04
6.9047619048e-01   7.6465930284e-05
7.0634920635e-01   3.3444424880e-04
7.2222222222e-01   4.6396577865e-04
7.3809523810e-01   4.8671042867e-04
7.5396825397e-01   4.3510372709e-04
7.6984126984e-01   3.4319799861e-04
7.8571428571e-01   2.3996811917e-04
8.0158730159e-01   1.4575533400e-04
8.1746031746e-01   7.1628509462e-05
8.3333333333e-01   2.0821862536e-05
8.4920634921e-01   -8.7938115762e-06
8.6507936508e-01   -2.2122069549e-05
8.8095238095e-01   -2.4739198466e-05
8.9682539683e-01   -2.1539451439e-05
9.1269841270e-01   -1.6109635004e-05
9.2857142857e-01   -1.0653755056e-05
9.4444444444e-01   -6.2379952598e-06
9.6031746032e-01   -3.1541411055e-06
9.7619047619e-01   -1.2647819425e-06
9.9206349206e-01   -2.6265425944e-07
1.0079365079e+00   1.7037135872e-07


==> data/gauss_B_QC.dat <==
X    Y
7.9365079365e-03   -9.1126408506e-07
2.3809523810e-02   -1.1691862685e-06
3.9682539683e-02   -1.1652123422e-06
5.5555555556e-02   -5.0503439630e-07
7.1428571429e-02   1.4147723458e-06
8.7301587302e-02   5.3788132423e-06
1.0317460317e-01   1.2210524026e-05
1.1904761905e-01   2.2462625913e-05
1.3492063492e-01   3.5913605172e-05
1.5079365079e-01   5.0904174702e-05
1.6666666667e-01   6.3647075834e-05
1.8253968254e-01   6.7764093988e-05
1.9841269841e-01   5.4398409882e-05
2.1428571429e-01   1.3259635984e-05
2.3015873016e-01   -6.5124475322e-05
2.4603174603e-01   -1.8600496096e-04
2.6190476190e-01   -3.4636950373e-04
2.7777777778e-01   -5.3120576630e-04
2.9365079365e-01   -7.1150616399e-04
3.0952380952e-01   -8.4545139126e-04
3.2539682540e-01   -8.8373772420e-04
3.4126984127e-01   -7.7910047928e-04
3.5714285714e-01   -4.9868356451e-04
3.7301587302e-01   -3.6629422392e-05
3.8888888889e-01   5.7679905777e-04
4.0476190476e-01   1.2730343426e-03
4.2063492063e-01   1.9520450982e-03
4.3650793651e-01   2.4985409679e-03
4.5238095238e-01   2.8045436752e-03
4.6825396825e-01   2.7933082573e-03
4.8412698413e-01   2.4389251051e-03
5.0000000000e-01   1.7756561019e-03
5.1587301587e-01   8.9377639805e-04
5.3174603175e-01   -7.6948803740e-05
5.4761904762e-01   -9.9304905602e-04
5.6349206349e-01   -1.7259610529e-03
5.7936507937e-01   -2.1861850525e-03
5.9523809524e-01   -2.3376319431e-03
6.1111111111e-01   -2.1993989898e-03
6.2698412698e-01   -1.8357277063e-03
6.4285714286e-01   -1.3376389127e-03
6.5873015873e-01   -8.0170101991e-04
6.7460317460e-01   -3.1119635512e-04
6.9047619048e-01   7.6454243159e-05
7.0634920635e-01   3.3442404257e-04
7.2222222222e-01   4.6394011009e-04
7.3809523810e-01   4.8668238893e-04
7.5396825397e-01   4.3507550237e-04
7.6984126984e-01   3.4317242715e-04
7.8571428571e-01   2.3994921206e-04
8.0158730159e-01   1.4574341422e-04
8.1746031746e-01   7.1621291984e-05
8.3333333333e-01   2.0817689847e-05
8.4920634921e-01   -8.7956022560e-06
8.6507936508e-01   -2.2121593907e-05
8.8095238095e-01   -2.4737590659e-05
8.9682539683e-01   -2.1537444877e-05
9.1269841270e-01   -1.6107797813e-05
9.2857142857e-01   -1.0652403761e-05
9.4444444444e-01   -6.2371580378e-06
9.6031746032e-01   -3.1537208694e-06
9.7619047619e-01   -1.2645474716e-06
9.9206349206e-01   -2.6263739330e-07
1.0079365079e+00   1.7044589921e-07


==> data/gauss_E_CL.dat <==
X    Y
0.0000000000e+00   9.8939358097e-07
1.5873015873e-02   1.3736644398e-06
3.1746031746e-02   1.5862314991e-06
4.7619047619e-02   1.2519273040e-06
6.3492063492e-02   -2.4228185695e-07
7.9365079365e-02   -3.7502630745e-06
9.5238095238e-02   -1.0262661926e-05
1.1111111111e-01   -2.0632998185e-05
1.2698412698e-01   -3.5088906250e-05
1.4285714286e-01   -5.2538284421e-05
1.5873015873e-01   -6.9776718672e-05
1.7460317460e-01   -8.0829113836e-05
1.9047619048e-01   -7.6779683560e-05
2.0634920635e-01   -4.6502302742e-05
2.2222222222e-01   2.1370049990e-05
2.3809523810e-01   1.3515364622e-04
2.5396825397e-01   2.9585549644e-04
2.6984126984e-01   4.9284535687e-04
2.8571428571e-01   7.0083589206e-04
3.0158730159e-01   8.7974669134e-04
3.1746031746e-01   9.7873978756e-04
3.3333333333e-01   9.4484828186e-04
3.4920634921e-01   7.3527997355e-04
3.6507936508e-01   3.3099393070e-04
3.8095238095e-01   -2.5198557675e-04
3.9682539683e-01   -9.5732688365e-04
4.1269841270e-01   -1.6921196177e-03
4.2857142857e-01   -2.3404184128e-03
4.4444444444e-01   -2.7847136759e-03
4.6031746032e-01   -2.9308353962e-03
4.7619047619e-01   -2.7302070567e-03
4.9206349206e-01   -2.1934513767e-03
5.0793650794e-01   -1.3912559917e-03
5.2380952381e-01   -4.4166873811e-04
5.3968253968e-01   5.1335091689e-04
5.5555555556e-01   1.3363814652e-03
5.7142857143e-01   1.9209857697e-03
5.8730158730e-01   2.2099130287e-03
6.0317460317e-01   2.2013041178e-03
6.1904761905e-01   1.9425215210e-03
6.3492063492e-01   1.5144120865e-03
6.5079365079e-01   1.0108893561e-03
6.6666666667e-01   5.1921245494e-04
6.8253968254e-01   1.0531208294e-04
6.9841269841e-01   -1.9350160643e-04
7.1428571429e-01   -3.6837571414e-04
7.3015873016e-01   -4.3304432205e-04
7.4603174603e-01   -4.1496398945e-04
7.6190476190e-01   -3.4620063263e-04
7.7777777778e-01   -2.5613269261e-04
7.9365079365e-01   -1.6701369799e-04
8.0952380952e-01   -9.2447157784e-05
8.2539682540e-01   -3.8126734351e-05
8.4126984127e-01   -3.8831882023e-06
8.5714285714e-01   1.3886582539e-05
8.7301587302e-01   2.0080823989e-05
8.8888888889e-01   1.9391002097e-05
9.0476190476e-01   1.5496927276e-05
9.2063492063e-01   1.0832599599e-05
9.3650793651e-01   6.7184386005e-06
9.5238095238e-01   3.6614107196e-06
9.6825396825e-01   1.6767177241e-06
9.8412698413e-01   5.4903898549e-07
1.0000000000e+00   5.5217135916e-09


==> data/gauss_E_QC.dat <==
X    Y
0.0000000000e+00   9.8932072569e-07
1.5873015873e-02   1.3735637245e-06
3.1746031746e-02   1.5861157471e-06
4.7619047619e-02   1.2518363514e-06
6.3492063492e-02   -2.4225838140e-07
7.9365079365e-02   -3.7499788050e-06
9.5238095238e-02   -1.0261892303e-05
1.1111111111e-01   -2.0631451013e-05
1.2698412698e-01   -3.5086261798e-05
1.4285714286e-01   -5.2534314099e-05
1.5873015873e-01   -6.9771468065e-05
1.7460317460e-01   -8.0823082282e-05
1.9047619048e-01   -7.6774046598e-05
2.0634920635e-01   -4.6499043754e-05
2.2222222222e-01   2.1367998299e-05
2.3809523810e-01   1.3514278762e-04
2.5396825397e-01   2.9583254586e-04
2.6984126984e-01   4.9280768214e-04
2.8571428571e-01   7.0078309995e-04
3.0158730159e-01   8.7968086371e-04
3.1746031746e-01   9.7866681517e-04
3.3333333333e-01   9.4477765972e-04
3.4920634921e-01   7.3522591132e-04
3.6507936508e-01   3.3097137911e-04
3.8095238095e-01   -2.5196418817e-04
3.9682539683e-01   -9.5725069861e-04
4.1269841270e-01   -1.6919859485e-03
4.2857142857e-01   -2.3402315366e-03
4.4444444444e-01   -2.7844896788e-03
4.6031746032e-01   -2.9306023481e-03
4.7619047619e-01   -2.7299947826e-03
4.9206349206e-01   -2.1932866125e-03
5.0793650794e-01   -1.3911584982e-03
5.2380952381e-01   -4.4164800820e-04
5.3968253968e-01   5.1329950055e-04
5.5555555556e-01   1.3362717653e-03
5.7142857143e-01   1.9208390913e-03
5.8730158730e-01   2.2097531628e-03
6.0317460317e-01   2.2011509258e-03
6.1904761905e-01   1.9423880516e-03
6.3492063492e-01   1.5143048342e-03
6.5079365079e-01   1.0108133621e-03
6.6666666667e-01   5.1916960136e-04
6.8253968254e-01   1.0530040929e-04
6.9841269841e-01   -1.9348861877e-04
7.1428571429e-01   -3.6834765246e-04
7.3015873016e-01   -4.3301034130e-04
7.4603174603e-01   -4.1493183512e-04
7.6190476190e-01   -3.4617538957e-04
7.7777777778e-01   -2.5611630275e-04
7.9365079365e-01   -1.6700545356e-04
8.0952380952e-01   -9.2444613679e-05
8.2539682540e-01   -3.8127146822e-05
8.4126984127e-01   -3.8844656010e-06
8.5714285714e-01   1.3885458836e-05
8.7301587302e-01   2.0080108538e-05
8.8888888889e-01   1.9390619959e-05
9.0476190476e-01   1.5496764645e-05
9.2063492063e-01   1.0832578637e-05
9.3650793651e-01   6.7184997202e-06
9.5238095238e-01   3.6615036936e-06
9.6825396825e-01   1.6768047216e-06
9.8412698413e-01   5.4909870314e-07
1.0000000000e+00   5.5544360590e-09


==> data/gauss_centered.dat <==
X    Y
-1.0000000000e+00   4.1094171992e-05
-9.6825396825e-01   6.7744300561e-05
-9.3650793651e-01   1.0989104648e-04
-9.0476190476e-01   1.7540778692e-04
-8.7301587302e-01   2.7550687774e-04
-8.4126984127e-01   4.2580723430e-04
-8.0952380952e-01   6.4757584610e-04
-7.7777777778e-01   9.6909256736e-04
-7.4603174603e-01   1.4270424722e-03
-7.1428571429e-01   2.0677858082e-03
-6.8253968254e-01   2.9482969073e-03
-6.5079365079e-01   4.1365082855e-03
-6.1904761905e-01   5.7107558778e-03
-5.8730158730e-01   7.7580095066e-03
-5.5555555556e-01   1.0370603606e-02
-5.2380952381e-01   1.3641269121e-02
-4.9206349206e-01   1.7656415261e-02
-4.6031746032e-01   2.2487817448e-02
-4.2857142857e-01   2.8183121627e-02
-3.9682539683e-01   3.4755848689e-02
-3.6507936508e-01   4.2175837566e-02
-3.3333333333e-01   5.0361255587e-02
-3.0158730159e-01   5.9173382814e-02
-2.6984126984e-01   6.8415304028e-02
-2.3809523810e-01   7.7835396124e-02
-2.0634920635e-01   8.7136083111e-02
-1.7460317460e-01   9.5987779005e-02
-1.4285714286e-01   1.0404731253e-01
-1.1111111111e-01   1.1097951091e-01
-7.9365079365e-02   1.1648010704e-01
-4.7619047619e-02   1.2029781266e-01
-1.5873015873e-02   1.2225333509e-01
1.5873015873e-02   1.2225333509e-01
4.7619047619e-02   1.2029781266e-01
7.9365079365e-02   1.1648010704e-01
1.1111111111e-01   1.1097951091e-01
1.4285714286e-01   1.0404731253e-01
1.7460317460e-01   9.5987779005e-02
2.0634920635e-01   8.7136083111e-02
2.3809523810e-01   7.7835396124e-02
2.6984126984e-01   6.8415304028e-02
3.0158730159e-01   5.9173382814e-02
3.3333333333e-01   5.0361255587e-02
3.6507936508e-01   4.2175837566e-02
3.9682539683e-01   3.4755848689e-02
4.2857142857e-01   2.8183121627e-02
4.6031746032e-01   2.2487817448e-02
4.9206349206e-01   1.7656415261e-02
5.2380952381e-01   1.3641269121e-02
5.5555555556e-01   1.0370603606e-02
5.8730158730e-01   7.7580095066e-03
6.1904761905e-01   5.7107558778e-03
6.5079365079e-01   4.1365082855e-03
6.8253968254e-01   2.9482969073e-03
7.1428571429e-01   2.0677858082e-03
7.4603174603e-01   1.4270424722e-03
7.7777777778e-01   9.6909256736e-04
8.0952380952e-01   6.4757584610e-04
8.4126984127e-01   4.2580723430e-04
8.7301587302e-01   2.7550687774e-04
9.0476190476e-01   1.7540778692e-04
9.3650793651e-01   1.0989104648e-04
9.6825396825e-01   6.7744300561e-05
1.0000000000e+00   4.1094171992e-05


==> data/gauss_left.dat <==
X    Y
-1.0000000000e+00   3.3767409547e-03
-9.6825396825e-01   4.7075424838e-03
-9.3650793651e-01   6.4578472130e-03
-9.0476190476e-01   8.7172258666e-03
-8.7301587302e-01   1.1578861175e-02
-8.4126984127e-01   1.5133884332e-02
-8.0952380952e-01   1.9463995198e-02
-7.7777777778e-01   2.4632618597e-02
-7.4603174603e-01   3.0675114409e-02
-7.1428571429e-01   3.7588830623e-02
-6.8253968254e-01   4.5324023312e-02
-6.5079365079e-01   5.3776818902e-02
-6.1904761905e-01   6.2785416261e-02
-5.8730158730e-01   7.2130586337e-02
-5.5555555556e-01   8.1541211975e-02
-5.2380952381e-01   9.0705135644e-02
-4.9206349206e-01   9.9284992460e-02
-4.6031746032e-01   1.0693807261e-01
-4.2857142857e-01   1.1333867019e-01
-3.9682539683e-01   1.1820092855e-01
-3.6507936508e-01   1.2129996594e-01
-3.3333333333e-01   1.2248911160e-01
-3.0158730159e-01   1.2171141338e-01
-2.6984126984e-01   1.1900415964e-01
-2.3809523810e-01   1.1449591527e-01
-2.0634920635e-01   1.0839640018e-01
-1.7460317460e-01   1.0098031968e-01
-1.4285714286e-01   9.2566882580e-02
-1.1111111111e-01   8.3497130379e-02
-7.9365079365e-02   7.4111307793e-02
-4.7619047619e-02   6.4728332530e-02
-1.5873015873e-02   5.5629015839e-02
1.5873015873e-02   4.7044120015e-02
4.7619047619e-02   3.9147707700e-02
7.9365079365e-02   3.2055631711e-02
1.1111111111e-01   2.5828510275e-02
1.4285714286e-01   2.0478181649e-02
1.7460317460e-01   1.5976455696e-02
2.0634920635e-01   1.2264970356e-02
2.3809523810e-01   9.2650887031e-03
2.6984126984e-01   6.8869935350e-03
3.0158730159e-01   5.0374040197e-03
3.3333333333e-01   3.6256085167e-03
3.6507936508e-01   2.5677459202e-03
3.9682539683e-01   1.7894526121e-03
4.2857142857e-01   1.2271153029e-03
4.6031746032e-01   8.2803282993e-04
4.9206349206e-01   5.4980255931e-04
5.2380952381e-01   3.5922203631e-04
5.5555555556e-01   2.3094906244e-04
5.8730158730e-01   1.4610545940e-04
6.1904761905e-01   9.0952305578e-05
6.5079365079e-01   5.5713183470e-05
6.8253968254e-01   3.3581437978e-05
7.1428571429e-01   1.9917625118e-05
7.4603174603e-01   1.1624464325e-05
7.7777777778e-01   6.6758281657e-06
8.0952380952e-01   3.7725478416e-06
8.4126984127e-01   2.0977833455e-06
8.7301587302e-01   1.1478495703e-06
9.0476190476e-01   6.1802129696e-07
9.3650793651e-01   3.2743480169e-07
9.6825396825e-01   1.7069894122e-07
1.0000000000e+00   8.7571072527e-08


==> data/qft_k500_n6.dat <==
X    Y
-9.8960168588e+00   1.2459417395e-04
-9.5867663320e+00   1.2292851956e-04
-9.2775158051e+00   1.2188210285e-04
-8.9682652783e+00   1.2151786492e-04
-8.6590147515e+00   1.2161140464e-04
-8.3497642246e+00   1.2240088441e-04
-8.0405136978e+00   1.2369831345e-04
-7.7312631709e+00   1.2569193551e-04
-7.4220126441e+00   1.2827601086e-04
-7.1127621173e+00   1.3177469856e-04
-6.8035115904e+00   1.3587050556e-04
-6.4942610636e+00   1.4092353352e-04
-6.1850105368e+00   1.4683158435e-04
-5.8757600099e+00   1.5408825055e-04
-5.5665094831e+00   1.6274010334e-04
-5.2572589562e+00   1.7301002597e-04
-4.9480084294e+00   1.8496411356e-04
-4.6387579026e+00   1.9921207604e-04
-4.3295073757e+00   2.1636555170e-04
-4.0202568489e+00   2.3719125695e-04
-3.7110063221e+00   2.6245741617e-04
-3.4017557952e+00   2.9276412043e-04
-3.0925052684e+00   3.3126792533e-04
-2.7832547415e+00   3.7909770270e-04
-2.4740042147e+00   4.4080449325e-04
-2.1647536879e+00   5.2197594475e-04
-1.8555031610e+00   6.2939453620e-04
-1.5462526342e+00   7.7795792206e-04
-1.2370021074e+00   9.9502034159e-04
-9.2775158051e-01   1.6198995609e-03
-6.1850105368e-01   1.9197257307e-03
-3.0925052684e-01   2.8790659654e-03
0.0000000000e+00   4.8817169541e-03
3.0925052684e-01   1.0147937806e-02
6.1850105368e-01   3.2937437925e-02
9.2775158051e-01   8.1334010777e-01
1.2370021074e+00   8.6832894304e-02
1.5462526342e+00   1.6350814472e-02
1.8555031610e+00   6.6782222378e-03
2.1647536879e+00   3.6156534346e-03
2.4740042147e+00   2.2720145896e-03
2.7832547415e+00   1.5651418919e-03
3.0925052684e+00   1.1468418657e-03
3.4017557952e+00   8.8120702128e-04
3.7110063221e+00   7.0007052913e-04
4.0202568489e+00   5.7277114054e-04
4.3295073757e+00   4.7942192823e-04
4.6387579026e+00   4.0854396668e-04
4.9480084294e+00   3.5419618979e-04
5.2572589562e+00   3.1097710620e-04
5.5665094831e+00   2.7667611546e-04
5.8757600099e+00   2.4919910863e-04
6.1850105368e+00   2.2635127494e-04
6.4942610636e+00   2.0776434302e-04
6.8035115904e+00   1.9177716667e-04
7.1127621173e+00   1.7853628833e-04
7.4220126441e+00   1.6760798459e-04
7.7312631709e+00   1.5817986821e-04
8.0405136978e+00   1.5051763199e-04
8.3497642246e+00   1.4378262627e-04
8.6590147515e+00   1.3821109949e-04
8.9682652783e+00   1.3362552722e-04
9.2775158051e+00   1.2988380962e-04
9.5867663320e+00   1.2691145658e-04


==> data/qft_k600_n7.dat <==
X    Y
-1.3853550938e+01   4.3204186819e-06
-1.3637089204e+01   3.7864075515e-06
-1.3420627471e+01   4.4018465963e-06
-1.3204165738e+01   3.8797718535e-06
-1.2987704004e+01   4.5090489646e-06
-1.2771242271e+01   3.9938656789e-06
-1.2554780537e+01   4.6442593346e-06
-1.2338318804e+01   4.1310089171e-06
-1.2121857070e+01   4.8105355697e-06
-1.1905395337e+01   4.2941501278e-06
-1.1688933604e+01   5.0117174755e-06
-1.1472471870e+01   4.4868755144e-06
-1.1256010137e+01   5.2529145251e-06
-1.1039548403e+01   4.7138189296e-06
-1.0823086670e+01   5.5405287969e-06
-1.0606624937e+01   4.9805506274e-06
-1.0390163203e+01   5.8828143539e-06
-1.0173701470e+01   5.2941488342e-06
-9.9572397365e+00   6.2903346123e-06
-9.7407780031e+00   5.6637396336e-06
-9.5243162697e+00   6.7770031134e-06
-9.3078545363e+00   6.1008002777e-06
-9.0913928029e+00   7.3608253698e-06
-8.8749310695e+00   6.6203925996e-06
-8.6584693361e+00   8.0659289543e-06
-8.4420076027e+00   7.2420675563e-06
-8.2255458693e+00   8.9249906012e-06
-8.0090841359e+00   7.9922143681e-06
-7.7926224025e+00   9.9832449595e-06
-7.5761606691e+00   8.9064760933e-06
-7.3596989357e+00   1.1304232278e-05
-7.1432372023e+00   1.0034180749e-05
-6.9267754689e+00   1.2980322852e-05
-6.7103137355e+00   1.1446157652e-05
-6.4938520020e+00   1.5149810562e-05
-6.2773902686e+00   1.3245376016e-05
-6.0609285352e+00   1.8027732734e-05
-5.8444668018e+00   1.5589226476e-05
-5.6280050684e+00   2.1964207215e-05
-5.4115433350e+00   1.8727020855e-05
-5.1950816016e+00   2.7562691809e-05
-4.9786198682e+00   2.3078343790e-05
-4.7621581348e+00   3.5941225769e-05
-4.5456964014e+00   2.9401599678e-05
-4.3292346680e+00   4.9371632918e-05
-4.1127729346e+00   3.9208250827e-05
-3.8963112012e+00   7.3093734730e-05
-3.6798494678e+00   5.5960918083e-05
-3.4633877344e+00   1.2155725093e-04
-3.2469260010e+00   8.9435539005e-05
-3.0304642676e+00   2.4748499910e-04
-2.8140025342e+00   1.7910627433e-04
-2.5975408008e+00   7.7496151603e-04
-2.3810790674e+00   6.7892714452e-04
-2.1646173340e+00   1.2394751164e-02
-1.9481556006e+00   1.8201214225e-02
-1.7316938672e+00   4.5806053841e-03
-1.5152321338e+00   2.6514918902e-04
-1.2987704004e+00   1.0472551060e-03
-1.0823086670e+00   4.1604912734e-05
-8.6584693361e-01   3.9794245573e-04
-6.4938520020e-01   2.4785112627e-04
-4.3292346680e-01   8.6477412234e-04
-2.1646173340e-01   4.3137555249e-04
0.0000000000e+00   1.7810007759e-03
2.1646173340e-01   1.2967460661e-03
4.3292346680e-01   6.7332828138e-03
6.4938520020e-01   9.0440338057e-03
8.6584693361e-01   1.7588753488e-01
1.0823086670e+00   2.9909504583e-01
1.2987704004e+00   7.8838828571e-02
1.5152321338e+00   1.8976974378e-02
1.7316938672e+00   6.9440949418e-02
1.9481556006e+00   2.0398131040e-01
2.1646173340e+00   8.7773900673e-02
2.3810790674e+00   2.1233152012e-03
2.5975408008e+00   2.6679672323e-03
2.8140025342e+00   1.3413763380e-04
3.0304642676e+00   4.9469898158e-04
3.2469260010e+00   1.3316178058e-05
3.4633877344e+00   1.5809026043e-04
3.6798494678e+00   6.9487467024e-07
3.8963112012e+00   6.8705268374e-05
4.1127729346e+00   6.5092690544e-07
4.3292346680e+00   3.6921417682e-05
4.5456964014e+00   1.9228994729e-06
4.7621581348e+00   2.3194149982e-05
4.9786198682e+00   2.9267762790e-06
5.1950816016e+00   1.6346136168e-05
5.4115433350e+00   3.5500314679e-06
5.6280050684e+00   1.2520843261e-05
5.8444668018e+00   3.8932266415e-06
6.0609285352e+00   1.0181096021e-05
6.2773902686e+00   4.0556079194e-06
6.4938520020e+00   8.6416558724e-06
6.7103137355e+00   4.1073910999e-06
6.9267754689e+00   7.5682719912e-06
7.1432372023e+00   4.0943223469e-06
7.3596989357e+00   6.7850590923e-06
7.5761606691e+00   4.0451677829e-06
7.7926224025e+00   6.1934523733e-06
8.0090841359e+00   3.9782093455e-06
8.2255458693e+00   5.7348825687e-06
8.4420076027e+00   3.9048330124e-06
8.6584693361e+00   5.3728827555e-06
8.8749310695e+00   3.8321279771e-06
9.0913928029e+00   5.0839313673e-06
9.3078545363e+00   3.7647213750e-06
9.5243162697e+00   4.8522216784e-06
9.7407780031e+00   3.7053038719e-06
9.9572397365e+00   4.6668045712e-06
1.0173701470e+01   3.6557202236e-06
1.0390163203e+01   4.5198577143e-06
1.0606624937e+01   3.6171111740e-06
1.0823086670e+01   4.4059641237e-06
1.1039548403e+01   3.5903514051e-06
1.1256010137e+01   4.3211187034e-06
1.1472471870e+01   3.5759939916e-06
1.1688933604e+01   4.2625604070e-06
1.1905395337e+01   3.5745656356e-06
1.2121857070e+01   4.2283365166e-06
1.2338318804e+01   3.5867315123e-06
1.2554780537e+01   4.2173443711e-06
1.2771242271e+01   3.6130927768e-06
1.2987704004e+01   4.2289360473e-06
1.3204165738e+01   3.6544617227e-06
1.3420627471e+01   4.2631304782e-06
1.3637089204e+01   3.7118088146e-06


==> data/scan_angles_eps_k100.dat <==
X    Y
1.7273928564e+01   1.0000000000e+03
1.9680606996e+01   1.2000000000e+03
2.2931568569e+01   1.4000000000e+03
2.5641852121e+01   1.6000000000e+03
3.1187180106e+01   2.0000000000e+03
3.5168256946e+01   2.4000000000e+03
3.7772283708e+01   2.8000000000e+03


==> data/scan_angles_eps_k200.dat <==
X    Y
1.4491945432e+01   1.6000000000e+03
1.7128341533e+01   2.2000000000e+03
2.1176253665e+01   2.8000000000e+03
2.5611950635e+01   3.4000000000e+03
2.9496814924e+01   4.0000000000e+03
3.4278174638e+01   4.6000000000e+03
3.9398468872e+01   5.2000000000e+03


==> data/scan_angles_eps_k300.dat <==
X    Y
9.6323605509e+00   1.4000000000e+03
1.3190101583e+01   2.6000000000e+03
1.8847504305e+01   3.8000000000e+03
2.5484571329e+01   5.0000000000e+03


==> data/scan_gauss_eps10_mu.dat <==
X    Y
1.0000000000e-02   6.4500000000e+02
2.0000000000e-02   3.2300000000e+02
3.0000000000e-02   2.1500000000e+02
4.0000000000e-02   1.6100000000e+02
5.0000000000e-02   1.2900000000e+02
6.0000000000e-02   1.0700000000e+02
8.0000000000e-02   8.1000000000e+01
1.0000000000e-01   6.3000000000e+01
1.2000000000e-01   5.3000000000e+01
1.4000000000e-01   4.5000000000e+01
1.6000000000e-01   3.9000000000e+01
1.8000000000e-01   3.5000000000e+01
2.0000000000e-01   3.1000000000e+01
2.2000000000e-01   2.9000000000e+01
2.4000000000e-01   2.7000000000e+01
2.6000000000e-01   5.7000000000e+01
2.8000000000e-01   2.0100000000e+02
3.0000000000e-01   5.2300000000e+02


==> data/scan_gauss_eps7_mu.dat <==
X    Y
1.0000000000e-02   5.3100000000e+02
2.0000000000e-02   2.6500000000e+02
3.0000000000e-02   1.7700000000e+02
4.0000000000e-02   1.3300000000e+02
5.0000000000e-02   1.0700000000e+02
6.0000000000e-02   8.9000000000e+01
8.0000000000e-02   6.5000000000e+01
1.0000000000e-01   5.3000000000e+01
1.2000000000e-01   4.3000000000e+01
1.4000000000e-01   3.7000000000e+01
1.6000000000e-01   3.3000000000e+01
1.8000000000e-01   2.9000000000e+01
2.0000000000e-01   2.5000000000e+01
2.2000000000e-01   2.3000000000e+01
2.4000000000e-01   2.1000000000e+01
2.6000000000e-01   1.9000000000e+01
3.0000000000e-01   1.7000000000e+01
3.2000000000e-01   3.1000000000e+01
3.4000000000e-01   6.3000000000e+01
3.6000000000e-01   1.1100000000e+02
3.8000000000e-01   1.7300000000e+02
4.0000000000e-01   2.4900000000e+02
4.2000000000e-01   3.3700000000e+02
4.4000000000e-01   4.4300000000e+02
4.6000000000e-01   5.5300000000e+02
4.8000000000e-01   6.7500000000e+02
5.0000000000e-01   7.9500000000e+02


==> data/scan_gauss_mu001_eps.dat <==
X    Y
6.2317319835e+00   4.9900000000e+02
7.4091581652e+00   5.4900000000e+02
8.6901569953e+00   5.9900000000e+02
1.0076548730e+01   6.4900000000e+02
1.1569119054e+01   6.9900000000e+02


==> data/scan_gauss_mu01_eps.dat <==
X    Y
6.0452752090e+00   4.9000000000e+01
6.9661743060e+00   5.4000000000e+01
8.4740486588e+00   5.9000000000e+01
9.5643148621e+00   6.4000000000e+01
1.1327532687e+01   6.9000000000e+01


==> data/scan_gauss_mu025_eps.dat <==
X    Y
1.0155833590e+01   2.9000000000e+01
1.1043879614e+01   9.9000000000e+01
1.1626168855e+01   1.9900000000e+02
1.2573326112e+01   5.9900000000e+02


==> data/scan_gauss_mu04_eps.dat <==
X    Y
6.2104192878e+00   9.9000000000e+01
6.9995659225e+00   2.4900000000e+02
7.7607005209e+00   5.9900000000e+02
8.5578339142e+00   1.4990000000e+03


==> data/scan_gauss_mu05_eps.dat <==
X    Y
4.6064247967e+00   4.9000000000e+01
5.9939620450e+00   2.4900000000e+02
6.8884014751e+00   6.9900000000e+02
7.7130946470e+00   1.7990000000e+03


==> data/scan_signal_abs_err_n6_k500.dat <==
X    Y
-3.3620102192e+00   -7.8120200189e-01
-3.9710222948e+00   -1.7649768405e+00
-4.8181564121e+00   -2.8667805433e+00
-5.8413360192e+00   -3.5667103148e+00
-6.9511699135e+00   -4.1202735034e+00
-7.8054856581e+00   -4.0808172710e+00
-8.9136401693e+00   -4.0919977988e+00
-9.8428455601e+00   -4.0919977988e+00


==> data/scan_signal_abs_err_n6_k600.dat <==
X    Y
-3.7525177393e+00   -1.8167301563e+00
-5.0032694846e+00   -2.5821962774e+00
-5.8557372262e+00   -3.5103227083e+00
-6.8407336689e+00   -4.5865325870e+00
-8.5825283068e+00   -5.7373116557e+00
-1.0000000000e+01   -6.4186193113e+00


==> data/scan_signal_abs_err_n7_k600.dat <==
X    Y
-3.7525177393e+00   -1.2708655838e-01
-5.0032694846e+00   -1.3253251214e-01
-5.8557372262e+00   -1.3006458935e-01
-6.8407336689e+00   -1.3000599988e-01
-8.5825283068e+00   -1.3006458935e-01
-1.0000000000e+01   -1.3006458935e-01


==> data/scan_two_diels_kappa_Nx.dat <==
X    Y
6.4000000000e+01   2.7600000000e+02
1.2800000000e+02   4.0800000000e+02
2.5600000000e+02   8.0100000000e+02
5.1200000000e+02   1.7480000000e+03
1.0240000000e+03   4.1250000000e+03


==> data/two_gauss_cl.dat <==
X    Y
-1.0000000000e+00   2.9057967631e-05
-9.8425196850e-01   4.7717285451e-05
-9.6850393701e-01   7.7124628931e-05
-9.5275590551e-01   1.2269230054e-04
-9.3700787402e-01   1.9210930295e-04
-9.2125984252e-01   2.9606450748e-04
-9.0551181102e-01   4.4908770132e-04
-8.8976377953e-01   6.7047538865e-04
-8.7401574803e-01   9.8523852170e-04
-8.5826771654e-01   1.4249735112e-03
-8.4251968504e-01   2.0285189211e-03
-8.2677165354e-01   2.8422233221e-03
-8.1102362205e-01   3.9196221099e-03
-7.9527559055e-01   5.3203115289e-03
-7.7952755906e-01   7.1078260603e-03
-7.6377952756e-01   9.3463789163e-03
-7.4803149606e-01   1.2096419533e-02
-7.3228346457e-01   1.5409096033e-02
-7.1653543307e-01   1.9319876548e-02
-7.0078740157e-01   2.3841764638e-02
-6.8503937008e-01   2.8958716546e-02
-6.6929133858e-01   3.4620001930e-02
-6.5354330709e-01   4.0736314014e-02
-6.3779527559e-01   4.7178403009e-02
-6.2204724409e-01   5.3778861788e-02
-6.0629921260e-01   6.0337434567e-02
-5.9055118110e-01   6.6629865965e-02
-5.7480314961e-01   7.2419896965e-02
-5.5905511811e-01   7.7473598709e-02
-5.4330708661e-01   8.1574875777e-02
-5.2755905512e-01   8.4540726705e-02
-5.1181102362e-01   8.6234767427e-02
-4.9606299213e-01   8.6577627455e-02
-4.8031496063e-01   8.5553115323e-02
-4.6456692913e-01   8.3209486300e-02
-4.4881889764e-01   7.9655674126e-02
-4.3307086614e-01   7.5052896606e-02
-4.1732283465e-01   6.9602535915e-02
-4.0157480315e-01   6.3531561868e-02
-3.8582677165e-01   5.7076964157e-02
-3.7007874016e-01   5.0470669189e-02
-3.5433070866e-01   4.3926249578e-02
-3.3858267717e-01   3.7628425878e-02
-3.2283464567e-01   3.1725965004e-02
-3.0708661417e-01   2.6328159187e-02
-2.9133858268e-01   2.1504681447e-02
-2.7559055118e-01   1.7288304228e-02
-2.5984251969e-01   1.3679765202e-02
-2.4409448819e-01   1.0653976987e-02
-2.2834645669e-01   8.1667964189e-03
-2.1259842520e-01   6.1616719017e-03
-1.9685039370e-01   4.5756444771e-03
-1.8110236220e-01   3.3443586163e-03
-1.6535433071e-01   2.4059149613e-03
-1.4960629921e-01   1.7035487616e-03
-1.3385826772e-01   1.1872323712e-03
-1.1811023622e-01   8.1437372718e-04
-1.0236220472e-01   5.4981760683e-04
-8.6614173228e-02   3.6535949324e-04
-7.0866141732e-02   2.3896209301e-04
-5.5118110236e-02   1.5383122376e-04
-3.9370078740e-02   9.7469074120e-05
-2.3622047244e-02   6.0784948137e-05
-7.8740157480e-03   3.7310590675e-05
7.8740157480e-03   3.7310590675e-05
2.3622047244e-02   6.0784948137e-05
3.9370078740e-02   9.7469074120e-05
5.5118110236e-02   1.5383122376e-04
7.0866141732e-02   2.3896209301e-04
8.6614173228e-02   3.6535949324e-04
1.0236220472e-01   5.4981760683e-04
1.1811023622e-01   8.1437372718e-04
1.3385826772e-01   1.1872323712e-03
1.4960629921e-01   1.7035487616e-03
1.6535433071e-01   2.4059149613e-03
1.8110236220e-01   3.3443586163e-03
1.9685039370e-01   4.5756444771e-03
2.1259842520e-01   6.1616719017e-03
2.2834645669e-01   8.1667964189e-03
2.4409448819e-01   1.0653976987e-02
2.5984251969e-01   1.3679765202e-02
2.7559055118e-01   1.7288304228e-02
2.9133858268e-01   2.1504681447e-02
3.0708661417e-01   2.6328159187e-02
3.2283464567e-01   3.1725965004e-02
3.3858267717e-01   3.7628425878e-02
3.5433070866e-01   4.3926249578e-02
3.7007874016e-01   5.0470669189e-02
3.8582677165e-01   5.7076964157e-02
4.0157480315e-01   6.3531561868e-02
4.1732283465e-01   6.9602535915e-02
4.3307086614e-01   7.5052896606e-02
4.4881889764e-01   7.9655674126e-02
4.6456692913e-01   8.3209486300e-02
4.8031496063e-01   8.5553115323e-02
4.9606299213e-01   8.6577627455e-02
5.1181102362e-01   8.6234767427e-02
5.2755905512e-01   8.4540726705e-02
5.4330708661e-01   8.1574875777e-02
5.5905511811e-01   7.7473598709e-02
5.7480314961e-01   7.2419896965e-02
5.9055118110e-01   6.6629865965e-02
6.0629921260e-01   6.0337434567e-02
6.2204724409e-01   5.3778861788e-02
6.3779527559e-01   4.7178403009e-02
6.5354330709e-01   4.0736314014e-02
6.6929133858e-01   3.4620001930e-02
6.8503937008e-01   2.8958716546e-02
7.0078740157e-01   2.3841764638e-02
7.1653543307e-01   1.9319876548e-02
7.3228346457e-01   1.5409096033e-02
7.4803149606e-01   1.2096419533e-02
7.6377952756e-01   9.3463789163e-03
7.7952755906e-01   7.1078260603e-03
7.9527559055e-01   5.3203115289e-03
8.1102362205e-01   3.9196221099e-03
8.2677165354e-01   2.8422233221e-03
8.4251968504e-01   2.0285189211e-03
8.5826771654e-01   1.4249735112e-03
8.7401574803e-01   9.8523852170e-04
8.8976377953e-01   6.7047538865e-04
9.0551181102e-01   4.4908770132e-04
9.2125984252e-01   2.9606450748e-04
9.3700787402e-01   1.9210930295e-04
9.5275590551e-01   1.2269230054e-04
9.6850393701e-01   7.7124628931e-05
9.8425196850e-01   4.7717285451e-05
1.0000000000e+00   2.9057967631e-05


==> data/two_gauss_qc.dat <==
X    Y
-1.0000000000e+00   2.9057967683e-05
-9.8425196850e-01   4.7902454313e-05
-9.6850393701e-01   7.7704704157e-05
-9.5275590551e-01   1.2403203561e-04
-9.3700787402e-01   1.9481278151e-04
-9.2125984252e-01   3.0109118285e-04
-9.0551181102e-01   4.5790527211e-04
-8.8976377953e-01   6.8525192598e-04
-8.7401574803e-01   1.0090714091e-03
-8.5826771654e-01   1.4621453670e-03
-8.4251968504e-01   2.0847607361e-03
-8.2677165354e-01   2.9249530591e-03
-8.1102362205e-01   4.0381142069e-03
-7.9527559055e-01   5.4857411306e-03
-7.7952755906e-01   7.3331241350e-03
-7.6377952756e-01   9.6458338991e-03
-7.4803149606e-01   1.2484970962e-02
-7.3228346457e-01   1.5901288211e-02
-7.1653543307e-01   1.9928476417e-02
-7.0078740157e-01   2.4576096294e-02
-6.8503937008e-01   2.9822820745e-02
-6.6929133858e-01   3.5610785335e-02
-6.5354330709e-01   4.1841900254e-02
-6.3779527559e-01   4.8376925415e-02
-6.2204724409e-01   5.5037936416e-02
-6.0629921260e-01   6.1614515254e-02
-5.9055118110e-01   6.7873609445e-02
-5.7480314961e-01   7.3572560254e-02
-5.5905511811e-01   7.8474364738e-02
-5.4330708661e-01   8.2363873561e-02
-5.2755905512e-01   8.5063399092e-02
-5.1181102362e-01   8.6446162268e-02
-4.9606299213e-01   8.6446162268e-02
-4.8031496063e-01   8.5063399092e-02
-4.6456692913e-01   8.2363873561e-02
-4.4881889764e-01   7.8474364738e-02
-4.3307086614e-01   7.3572560254e-02
-4.1732283465e-01   6.7873609445e-02
-4.0157480315e-01   6.1614515254e-02
-3.8582677165e-01   5.5037936416e-02
-3.7007874016e-01   4.8376925415e-02
-3.5433070866e-01   4.1841900254e-02
-3.3858267717e-01   3.5610785335e-02
-3.2283464567e-01   2.9822820745e-02
-3.0708661417e-01   2.4576096294e-02
-2.9133858268e-01   1.9928476417e-02
-2.7559055118e-01   1.5901288211e-02
-2.5984251969e-01   1.2484970962e-02
-2.4409448819e-01   9.6458338991e-03
-2.2834645669e-01   7.3331241350e-03
-2.1259842520e-01   5.4857411306e-03
-1.9685039370e-01   4.0381142069e-03
-1.8110236220e-01   2.9249530591e-03
-1.6535433071e-01   2.0847607361e-03
-1.4960629921e-01   1.4621453670e-03
-1.3385826772e-01   1.0090714091e-03
-1.1811023622e-01   6.8525192598e-04
-1.0236220472e-01   4.5790527211e-04
-8.6614173228e-02   3.0109118285e-04
-7.0866141732e-02   1.9481278151e-04
-5.5118110236e-02   1.2403203561e-04
-3.9370078740e-02   7.7704704157e-05
-2.3622047244e-02   4.7902454313e-05
-7.8740157480e-03   2.9057967683e-05
7.8740157480e-03   2.9057967683e-05
2.3622047244e-02   4.7902454313e-05
3.9370078740e-02   7.7704704157e-05
5.5118110236e-02   1.2403203561e-04
7.0866141732e-02   1.9481278151e-04
8.6614173228e-02   3.0109118285e-04
1.0236220472e-01   4.5790527211e-04
1.1811023622e-01   6.8525192598e-04
1.3385826772e-01   1.0090714091e-03
1.4960629921e-01   1.4621453670e-03
1.6535433071e-01   2.0847607361e-03
1.8110236220e-01   2.9249530591e-03
1.9685039370e-01   4.0381142069e-03
2.1259842520e-01   5.4857411306e-03
2.2834645669e-01   7.3331241350e-03
2.4409448819e-01   9.6458338991e-03
2.5984251969e-01   1.2484970962e-02
2.7559055118e-01   1.5901288211e-02
2.9133858268e-01   1.9928476417e-02
3.0708661417e-01   2.4576096294e-02
3.2283464567e-01   2.9822820745e-02
3.3858267717e-01   3.5610785335e-02
3.5433070866e-01   4.1841900254e-02
3.7007874016e-01   4.8376925415e-02
3.8582677165e-01   5.5037936416e-02
4.0157480315e-01   6.1614515254e-02
4.1732283465e-01   6.7873609445e-02
4.3307086614e-01   7.3572560254e-02
4.4881889764e-01   7.8474364738e-02
4.6456692913e-01   8.2363873561e-02
4.8031496063e-01   8.5063399092e-02
4.9606299213e-01   8.6446162268e-02
5.1181102362e-01   8.6446162268e-02
5.2755905512e-01   8.5063399092e-02
5.4330708661e-01   8.2363873561e-02
5.5905511811e-01   7.8474364738e-02
5.7480314961e-01   7.3572560254e-02
5.9055118110e-01   6.7873609445e-02
6.0629921260e-01   6.1614515254e-02
6.2204724409e-01   5.5037936416e-02
6.3779527559e-01   4.8376925415e-02
6.5354330709e-01   4.1841900254e-02
6.6929133858e-01   3.5610785335e-02
6.8503937008e-01   2.9822820745e-02
7.0078740157e-01   2.4576096294e-02
7.1653543307e-01   1.9928476417e-02
7.3228346457e-01   1.5901288211e-02
7.4803149606e-01   1.2484970962e-02
7.6377952756e-01   9.6458338991e-03
7.7952755906e-01   7.3331241350e-03
7.9527559055e-01   5.4857411306e-03
8.1102362205e-01   4.0381142069e-03
8.2677165354e-01   2.9249530591e-03
8.4251968504e-01   2.0847607361e-03
8.5826771654e-01   1.4621453670e-03
8.7401574803e-01   1.0090714091e-03
8.8976377953e-01   6.8525192598e-04
9.0551181102e-01   4.5790527211e-04
9.2125984252e-01   3.0109118285e-04
9.3700787402e-01   1.9481278151e-04
9.5275590551e-01   1.2403203561e-04
9.6850393701e-01   7.7704704157e-05
9.8425196850e-01   4.7902454313e-05
1.0000000000e+00   2.9057967683e-05

